Stochastic Resource Allocation via Dual Tail Waterfilling

Optimal resource allocation in wireless systems still stands as a rather challenging task due to the inherent statistical characteristics of channel fading. On the one hand, minimax/outage-optimal policies are often overconservative and analytically intractable, despite advertising maximally reliable system performance. On the other hand, ergodic-optimal resource allocation policies are often susceptible to the statistical dispersion of heavy-tailed fading channels, leading to relatively frequent drastic performance drops. We investigate a new risk-aware formulation of the classical stochastic resource allocation problem for point-to-point power-constrained communication networks over fading channels with no cross-interference, by leveraging the Conditional Value-at-Risk (CV@R) as a coherent measure of risk. We rigorously derive closed-form expressions for the CV@R-optimal risk-aware resource allocation policy, as well as the optimal associated quantiles of the corresponding user rate functions by capitalizing on the underlying fading distribution, parameterized by dual variables. We then develop a purely dual tail waterfilling scheme, achieving significantly more rapid and assured convergence of dual variables, as compared with the primal-dual tail waterfilling algorithm, recently proposed in the literature. The effectiveness of the proposed scheme is also readily confirmed via detailed numerical simulations.

==> Data/a010_propfairness_outages.txt <==
rate    cdf1    cdf2    cdf3
0.0000	0.0216	0.0299	0.0262
0.0200	0.0221	0.0305	0.0268
0.0400	0.0225	0.0311	0.0273
0.0600	0.0230	0.0317	0.0278
0.0800	0.0234	0.0324	0.0284
0.1000	0.0239	0.0330	0.0290
0.1200	0.0244	0.0337	0.0295
0.1400	0.0248	0.0343	0.0301
0.1600	0.0253	0.0350	0.0307
0.1800	0.0258	0.0357	0.0313
0.2000	0.0264	0.0364	0.0320
0.2200	0.0269	0.0371	0.0326
0.2400	0.0274	0.0379	0.0332
0.2600	0.0280	0.0386	0.0339
0.2800	0.0285	0.0394	0.0346
0.3000	0.0291	0.0402	0.0353
0.3200	0.0297	0.0410	0.0360
0.3400	0.0303	0.0418	0.0367
0.3600	0.0309	0.0426	0.0374
0.3800	0.0315	0.0434	0.0381
0.4000	0.0321	0.0443	0.0389
0.4200	0.0327	0.0452	0.0397
0.4400	0.0334	0.0461	0.0405
0.4600	0.0341	0.0470	0.0413
0.4800	0.0347	0.0479	0.0421
0.5000	0.0354	0.0488	0.0429
0.5200	0.0361	0.0498	0.0438
0.5400	0.0368	0.0508	0.0446
0.5600	0.0376	0.0518	0.0455
0.5800	0.0383	0.0528	0.0464
0.6000	0.0391	0.0538	0.0473
0.6200	0.0398	0.0549	0.0482
0.6400	0.0406	0.0560	0.0492
0.6600	0.0414	0.0571	0.0502
0.6800	0.0423	0.0582	0.0511
0.7000	0.0431	0.0593	0.0522
0.7200	0.0439	0.0605	0.0532
0.7400	0.0448	0.0617	0.0542
0.7600	0.0457	0.0629	0.0553
0.7800	0.0466	0.0641	0.0564
0.8000	0.0475	0.0653	0.0575
0.8200	0.0484	0.0666	0.0586
0.8400	0.0494	0.0679	0.0598
0.8600	0.0504	0.0692	0.0609
0.8800	0.0514	0.0706	0.0621
0.9000	0.0524	0.0720	0.0633
0.9200	0.0534	0.0734	0.0646
0.9400	0.0545	0.0748	0.0658
0.9600	0.0555	0.0762	0.0671
0.9800	0.0566	0.0777	0.0684
1.0000	0.0577	0.0792	0.0698
1.0200	0.0589	0.0808	0.0711
1.0400	0.0600	0.0823	0.0725
1.0600	0.0612	0.0839	0.0739
1.0800	0.0624	0.0855	0.0753
1.1000	0.0636	0.0872	0.0768
1.1200	0.0648	0.0889	0.0783
1.1400	0.0661	0.0906	0.0798
1.1600	0.0674	0.0923	0.0813
1.1800	0.0687	0.0941	0.0829
1.2000	0.0700	0.0959	0.0845
1.2200	0.0714	0.0977	0.0862
1.2400	0.0728	0.0996	0.0878
1.2600	0.0742	1.0000	0.0895
1.2800	0.0756	1.0000	0.0912
1.3000	0.0771	1.0000	0.0930
1.3200	0.0786	1.0000	0.0948
1.3400	0.0801	1.0000	0.0966
1.3600	0.0817	1.0000	0.0984
1.3800	0.0833	1.0000	1.0000
1.4000	0.0849	1.0000	1.0000
1.4200	0.0865	1.0000	1.0000
1.4400	0.0882	1.0000	1.0000
1.4600	0.0899	1.0000	1.0000
1.4800	0.0916	1.0000	1.0000
1.5000	0.0934	1.0000	1.0000
1.5200	0.0952	1.0000	1.0000
1.5400	0.0970	1.0000	1.0000
1.5600	0.0988	1.0000	1.0000
1.5800	1.0000	1.0000	1.0000
1.6000	1.0000	1.0000	1.0000
1.6200	1.0000	1.0000	1.0000
1.6400	1.0000	1.0000	1.0000
1.6600	1.0000	1.0000	1.0000
1.6800	1.0000	1.0000	1.0000
1.7000	1.0000	1.0000	1.0000
1.7200	1.0000	1.0000	1.0000
1.7400	1.0000	1.0000	1.0000
1.7600	1.0000	1.0000	1.0000
1.7800	1.0000	1.0000	1.0000
1.8000	1.0000	1.0000	1.0000
1.8200	1.0000	1.0000	1.0000
1.8400	1.0000	1.0000	1.0000
1.8600	1.0000	1.0000	1.0000
1.8800	1.0000	1.0000	1.0000
1.9000	1.0000	1.0000	1.0000
1.9200	1.0000	1.0000	1.0000
1.9400	1.0000	1.0000	1.0000
1.9600	1.0000	1.0000	1.0000
1.9800	1.0000	1.0000	1.0000
2.0000	1.0000	1.0000	1.0000
2.0200	1.0000	1.0000	1.0000
2.0400	1.0000	1.0000	1.0000
2.0600	1.0000	1.0000	1.0000
2.0800	1.0000	1.0000	1.0000
2.1000	1.0000	1.0000	1.0000
2.1200	1.0000	1.0000	1.0000
2.1400	1.0000	1.0000	1.0000
2.1600	1.0000	1.0000	1.0000
2.1800	1.0000	1.0000	1.0000
2.2000	1.0000	1.0000	1.0000
2.2200	1.0000	1.0000	1.0000
2.2400	1.0000	1.0000	1.0000
2.2600	1.0000	1.0000	1.0000
2.2800	1.0000	1.0000	1.0000
2.3000	1.0000	1.0000	1.0000
2.3200	1.0000	1.0000	1.0000
2.3400	1.0000	1.0000	1.0000
2.3600	1.0000	1.0000	1.0000
2.3800	1.0000	1.0000	1.0000
2.4000	1.0000	1.0000	1.0000
2.4200	1.0000	1.0000	1.0000
2.4400	1.0000	1.0000	1.0000
2.4600	1.0000	1.0000	1.0000
2.4800	1.0000	1.0000	1.0000
2.5000	1.0000	1.0000	1.0000
2.5200	1.0000	1.0000	1.0000
2.5400	1.0000	1.0000	1.0000
2.5600	1.0000	1.0000	1.0000
2.5800	1.0000	1.0000	1.0000
2.6000	1.0000	1.0000	1.0000
2.6200	1.0000	1.0000	1.0000
2.6400	1.0000	1.0000	1.0000
2.6600	1.0000	1.0000	1.0000
2.6800	1.0000	1.0000	1.0000
2.7000	1.0000	1.0000	1.0000
2.7200	1.0000	1.0000	1.0000
2.7400	1.0000	1.0000	1.0000
2.7600	1.0000	1.0000	1.0000
2.7800	1.0000	1.0000	1.0000
2.8000	1.0000	1.0000	1.0000
2.8200	1.0000	1.0000	1.0000
2.8400	1.0000	1.0000	1.0000
2.8600	1.0000	1.0000	1.0000
2.8800	1.0000	1.0000	1.0000
2.9000	1.0000	1.0000	1.0000
2.9200	1.0000	1.0000	1.0000
2.9400	1.0000	1.0000	1.0000
2.9600	1.0000	1.0000	1.0000
2.9800	1.0000	1.0000	1.0000
3.0000	1.0000	1.0000	1.0000
3.0200	1.0000	1.0000	1.0000
3.0400	1.0000	1.0000	1.0000
3.0600	1.0000	1.0000	1.0000
3.0800	1.0000	1.0000	1.0000
3.1000	1.0000	1.0000	1.0000
3.1200	1.0000	1.0000	1.0000
3.1400	1.0000	1.0000	1.0000
3.1600	1.0000	1.0000	1.0000
3.1800	1.0000	1.0000	1.0000
3.2000	1.0000	1.0000	1.0000
3.2200	1.0000	1.0000	1.0000
3.2400	1.0000	1.0000	1.0000
3.2600	1.0000	1.0000	1.0000
3.2800	1.0000	1.0000	1.0000
3.3000	1.0000	1.0000	1.0000
3.3200	1.0000	1.0000	1.0000
3.3400	1.0000	1.0000	1.0000
3.3600	1.0000	1.0000	1.0000
3.3800	1.0000	1.0000	1.0000
3.4000	1.0000	1.0000	1.0000
3.4200	1.0000	1.0000	1.0000
3.4400	1.0000	1.0000	1.0000
3.4600	1.0000	1.0000	1.0000
3.4800	1.0000	1.0000	1.0000
3.5000	1.0000	1.0000	1.0000
3.5200	1.0000	1.0000	1.0000
3.5400	1.0000	1.0000	1.0000
3.5600	1.0000	1.0000	1.0000
3.5800	1.0000	1.0000	1.0000
3.6000	1.0000	1.0000	1.0000
3.6200	1.0000	1.0000	1.0000
3.6400	1.0000	1.0000	1.0000
3.6600	1.0000	1.0000	1.0000
3.6800	1.0000	1.0000	1.0000
3.7000	1.0000	1.0000	1.0000
3.7200	1.0000	1.0000	1.0000
3.7400	1.0000	1.0000	1.0000
3.7600	1.0000	1.0000	1.0000
3.7800	1.0000	1.0000	1.0000
3.8000	1.0000	1.0000	1.0000
3.8200	1.0000	1.0000	1.0000
3.8400	1.0000	1.0000	1.0000
3.8600	1.0000	1.0000	1.0000
3.8800	1.0000	1.0000	1.0000
3.9000	1.0000	1.0000	1.0000
3.9200	1.0000	1.0000	1.0000
3.9400	1.0000	1.0000	1.0000
3.9600	1.0000	1.0000	1.0000
3.9800	1.0000	1.0000	1.0000
4.0000	1.0000	1.0000	1.0000


==> Data/a010_propfairness_rates.txt <==
index   rate1   rate2   rate3
1.0000	1.5638	1.2449	1.3801
2.0000	1.5639	1.2450	1.3802
3.0000	1.5640	1.2450	1.3803
4.0000	1.5641	1.2452	1.3804
5.0000	1.5641	0.9693	1.3804
6.0000	1.5642	0.8651	1.3806
7.0000	1.5640	1.2451	1.3803
8.0000	1.5639	1.2450	1.3802
9.0000	1.5639	1.2451	1.3803
10.0000	1.5641	0.0000	1.3805
11.0000	1.5643	1.2146	1.3806
12.0000	1.5644	1.2455	1.3807
13.0000	1.5640	1.2453	0.5105
14.0000	1.5639	1.2451	1.3802
15.0000	1.5639	1.2451	1.3802
16.0000	1.5639	0.9075	1.3803
17.0000	1.5640	1.2452	1.3804
18.0000	1.5637	1.2449	1.3801
19.0000	1.5638	1.2450	1.3802
20.0000	1.5637	1.2450	1.3802
21.0000	1.5639	1.2451	1.3803
22.0000	1.5641	1.2453	1.3805
23.0000	1.5641	1.2454	1.3806
24.0000	1.5640	1.2453	1.3804
25.0000	1.5637	1.2449	0.1824
26.0000	1.5638	1.2451	1.3802
27.0000	0.9251	1.2449	1.3801
28.0000	1.5637	1.2450	1.3802
29.0000	1.5636	1.2449	1.3801
30.0000	1.5638	1.2451	1.2319
31.0000	1.5640	1.2452	1.3805
32.0000	1.5638	1.2450	1.3802
33.0000	1.5637	1.2450	1.3802
34.0000	1.5636	1.2449	1.3801
35.0000	1.5632	1.2445	1.3797
36.0000	1.5629	1.2441	1.3794
37.0000	1.5630	1.2442	1.3794
38.0000	1.5631	1.2443	1.3796
39.0000	1.5632	1.2445	1.3797
40.0000	1.5631	1.2443	1.3796
41.0000	0.6797	0.0000	1.3797
42.0000	1.5632	1.2444	1.3797
43.0000	1.5631	0.5492	1.3796
44.0000	1.5633	1.2445	1.3797
45.0000	1.0626	1.2444	1.3796
46.0000	1.5631	1.2444	0.0000
47.0000	0.0000	1.2444	1.2763
48.0000	1.5630	1.2443	1.3794
49.0000	1.5629	1.2442	1.3794
50.0000	1.5628	1.2440	1.3792
51.0000	1.5628	1.2440	1.3792
52.0000	1.5630	1.2441	1.3794
53.0000	1.5631	1.2443	1.3795
54.0000	1.5633	1.2444	1.3796
55.0000	1.5631	1.2442	1.3795
56.0000	1.5630	1.2442	1.3794
57.0000	1.5630	1.2441	1.3793
58.0000	1.5629	1.2440	1.3792
59.0000	1.3026	1.2442	1.3794
60.0000	1.5629	1.2441	1.3793
61.0000	1.5628	1.2440	1.3792
62.0000	1.5628	1.2440	1.3792
63.0000	1.5628	0.0000	1.3792
64.0000	1.5629	1.2441	1.3793
65.0000	1.5631	1.2443	1.3795
66.0000	1.5631	1.2443	1.3795
67.0000	1.5630	1.2443	1.3794
68.0000	1.5629	1.2441	1.3793
69.0000	1.5630	1.2442	1.3794
70.0000	0.3167	1.2444	1.3795
71.0000	1.5632	0.0000	1.3795
72.0000	1.5633	1.2445	1.3796
73.0000	1.5635	1.2446	1.3798
74.0000	1.1833	1.2443	1.3794
75.0000	1.5633	1.2445	1.3796
76.0000	1.5631	1.2443	1.3794
77.0000	1.5632	1.2444	1.3794
78.0000	1.5632	0.3942	1.3795
79.0000	1.5631	1.2443	1.3793
80.0000	1.5630	1.2442	1.3793
81.0000	1.5631	1.2443	1.3793
82.0000	1.5630	1.2442	1.3792
83.0000	1.5631	1.2444	1.3794
84.0000	1.5630	1.2443	1.3793
85.0000	1.5631	1.2443	1.3793
86.0000	1.5630	1.2443	1.3793
87.0000	1.5632	1.2444	1.3794
88.0000	1.5629	1.2441	1.3791
89.0000	1.5629	1.2441	1.3791
90.0000	1.1252	1.2440	1.3790
91.0000	0.1820	1.2441	1.3791
92.0000	1.5625	1.2438	1.3788
93.0000	1.5626	1.2439	1.3789
94.0000	1.5628	1.2439	1.3789
95.0000	1.5630	1.2441	1.3791
96.0000	1.5630	1.2442	1.3792
97.0000	1.5633	0.0000	1.2876
98.0000	1.5634	1.2445	1.3795
99.0000	1.4515	1.2444	1.3794
100.0000	1.5632	1.2444	1.3794
101.0000	1.5625	1.2438	1.3787
102.0000	1.5627	1.2440	1.3789
103.0000	1.5628	1.2440	1.3789
104.0000	1.5630	1.2442	1.3791
105.0000	1.5631	1.2444	1.3793
106.0000	1.5633	1.2445	1.3794
107.0000	1.5633	1.2445	1.3794
108.0000	1.5634	1.2446	1.3796
109.0000	1.5635	1.2447	1.3796
110.0000	1.5636	1.2448	1.3798
111.0000	1.0566	1.2448	1.3797
112.0000	1.5636	1.2448	1.3798
113.0000	1.5635	1.2447	1.3797
114.0000	1.5636	1.2448	1.3797
115.0000	1.5637	1.2449	1.3798
116.0000	1.2923	1.2450	1.3800
117.0000	1.5639	0.0000	1.0809
118.0000	1.5638	1.2450	1.3799
119.0000	1.5637	1.2449	1.3798
120.0000	1.5638	1.2451	1.3800
121.0000	1.5640	1.2452	1.3801
122.0000	1.5640	1.2452	1.3801
123.0000	1.5640	1.2453	1.3802
124.0000	1.5642	1.2455	1.3803
125.0000	1.5642	1.2455	1.3804
126.0000	1.5644	1.2457	1.3806
127.0000	1.5644	1.2457	1.3806
128.0000	1.5646	1.2459	1.3807
129.0000	1.5645	0.0000	1.3806
130.0000	1.5645	1.2458	0.0000
131.0000	0.0000	1.2459	1.3808
132.0000	1.5648	1.2461	1.3809
133.0000	1.5649	1.2463	1.3811
134.0000	1.5648	1.2461	1.3809
135.0000	1.5649	1.2462	1.3811
136.0000	1.5649	0.0000	1.3811
137.0000	1.4395	1.2462	1.3810
138.0000	1.5649	1.2461	1.3810
139.0000	1.5648	1.2461	1.3809
140.0000	1.5646	1.2459	1.3807
141.0000	1.5644	1.2457	1.3806
142.0000	1.5645	1.2458	1.3806
143.0000	1.5646	0.0000	1.3807
144.0000	1.5647	1.2461	0.9410
145.0000	1.5648	1.2461	1.3809
146.0000	1.5646	1.2460	1.3808
147.0000	1.1074	1.2461	1.3809
148.0000	1.5649	1.2463	1.3811
149.0000	1.5646	1.2460	1.3807
150.0000	1.5645	1.2458	1.3806
151.0000	1.5645	1.2459	1.3807
152.0000	1.5646	1.2460	0.0000
153.0000	1.5645	1.2459	1.3806
154.0000	1.5643	1.2457	1.3804
155.0000	1.5644	1.2458	1.3806
156.0000	1.5645	1.2459	1.3808
157.0000	1.5647	1.2461	1.3809
158.0000	1.5647	1.2461	1.1262
159.0000	1.5647	1.2461	1.3809
160.0000	1.5644	1.2457	1.3806
161.0000	0.7061	1.2456	1.3805
162.0000	1.5643	1.2456	1.3498
163.0000	1.5641	1.2455	1.3803
164.0000	1.5640	1.2453	1.1124
165.0000	1.5641	1.2454	1.3803
166.0000	1.5640	1.2453	1.3802
167.0000	1.5641	1.2454	1.3803
168.0000	1.5642	1.2455	1.3804
169.0000	1.5643	1.2456	1.3805
170.0000	1.5643	1.2457	1.3805
171.0000	1.5645	1.2458	1.3807
172.0000	1.5646	1.2460	1.3808
173.0000	1.5647	1.2460	1.3809
174.0000	1.5646	1.2460	1.3809
175.0000	1.5644	1.2458	1.3806
176.0000	1.5643	1.2457	1.3805
177.0000	1.5644	1.2457	1.3806
178.0000	1.5645	1.2459	1.3807
179.0000	1.5646	1.2460	1.3808
180.0000	1.5648	1.2461	1.0769
181.0000	1.5649	1.2463	1.3812
182.0000	1.5646	1.2460	1.3808
183.0000	1.5647	1.2460	1.3809
184.0000	1.5648	1.1145	1.3810
185.0000	1.5650	1.2464	1.3813
186.0000	1.5647	0.5818	1.3810
187.0000	1.5646	1.2460	1.3808
188.0000	1.5645	1.2459	1.3808
189.0000	0.8886	0.1225	1.3809
190.0000	1.5643	1.2458	1.3806
191.0000	1.5643	1.2457	1.3805
192.0000	0.7223	1.2457	1.3805
193.0000	1.5644	1.2459	1.3806
194.0000	1.5641	1.2456	1.3803
195.0000	1.5644	1.2458	1.3805
196.0000	1.5645	1.2459	1.3806
197.0000	1.5646	1.2460	1.3807
198.0000	1.5645	1.2459	1.3807
199.0000	1.5647	1.2461	1.3808
200.0000	1.5648	1.2462	1.3810


==> Data/a010_sumrate_outages.txt <==
rate    cdf1    cdf2    cdf3
0.0000	0.0162	0.0322	0.0479
0.0200	0.0166	0.0328	0.0489
0.0400	0.0169	0.0335	0.0498
0.0600	0.0172	0.0342	0.0508
0.0800	0.0176	0.0348	0.0518
0.1000	0.0179	0.0355	0.0528
0.1200	0.0183	0.0362	0.0539
0.1400	0.0186	0.0369	0.0549
0.1600	0.0190	0.0377	0.0560
0.1800	0.0194	0.0384	0.0571
0.2000	0.0198	0.0392	0.0582
0.2200	0.0202	0.0400	0.0593
0.2400	0.0206	0.0408	0.0605
0.2600	0.0210	0.0416	0.0617
0.2800	0.0214	0.0424	0.0629
0.3000	0.0218	0.0432	0.0641
0.3200	0.0223	0.0441	0.0654
0.3400	0.0227	0.0449	0.0667
0.3600	0.0232	0.0458	0.0680
0.3800	0.0236	0.0467	0.0693
0.4000	0.0241	0.0477	0.0706
0.4200	0.0246	0.0486	0.0720
0.4400	0.0251	0.0496	0.0734
0.4600	0.0256	0.0505	0.0748
0.4800	0.0261	0.0515	0.0763
0.5000	0.0266	0.0525	0.0778
0.5200	0.0272	0.0536	0.0793
0.5400	0.0277	0.0546	0.0808
0.5600	0.0282	0.0557	0.0824
0.5800	0.0288	0.0568	0.0840
0.6000	0.0294	0.0579	0.0856
0.6200	0.0300	0.0590	0.0872
0.6400	0.0306	0.0602	0.0889
0.6600	0.0312	0.0614	0.0906
0.6800	0.0318	0.0626	0.0924
0.7000	0.0324	0.0638	0.0941
0.7200	0.0331	0.0650	0.0959
0.7400	0.0337	0.0663	0.0978
0.7600	0.0344	0.0676	0.0997
0.7800	0.0351	0.0689	1.0000
0.8000	0.0358	0.0703	1.0000
0.8200	0.0365	0.0716	1.0000
0.8400	0.0372	0.0730	1.0000
0.8600	0.0379	0.0744	1.0000
0.8800	0.0387	0.0759	1.0000
0.9000	0.0395	0.0773	1.0000
0.9200	0.0402	0.0788	1.0000
0.9400	0.0410	0.0804	1.0000
0.9600	0.0418	0.0819	1.0000
0.9800	0.0427	0.0835	1.0000
1.0000	0.0435	0.0851	1.0000
1.0200	0.0444	0.0868	1.0000
1.0400	0.0452	0.0884	1.0000
1.0600	0.0461	0.0901	1.0000
1.0800	0.0470	0.0919	1.0000
1.1000	0.0480	0.0936	1.0000
1.1200	0.0489	0.0954	1.0000
1.1400	0.0499	0.0973	1.0000
1.1600	0.0509	0.0991	1.0000
1.1800	0.0519	1.0000	1.0000
1.2000	0.0529	1.0000	1.0000
1.2200	0.0539	1.0000	1.0000
1.2400	0.0550	1.0000	1.0000
1.2600	0.0561	1.0000	1.0000
1.2800	0.0572	1.0000	1.0000
1.3000	0.0583	1.0000	1.0000
1.3200	0.0594	1.0000	1.0000
1.3400	0.0606	1.0000	1.0000
1.3600	0.0618	1.0000	1.0000
1.3800	0.0630	1.0000	1.0000
1.4000	0.0642	1.0000	1.0000
1.4200	0.0655	1.0000	1.0000
1.4400	0.0667	1.0000	1.0000
1.4600	0.0680	1.0000	1.0000
1.4800	0.0694	1.0000	1.0000
1.5000	0.0707	1.0000	1.0000
1.5200	0.0721	1.0000	1.0000
1.5400	0.0735	1.0000	1.0000
1.5600	0.0749	1.0000	1.0000
1.5800	0.0764	1.0000	1.0000
1.6000	0.0779	1.0000	1.0000
1.6200	0.0794	1.0000	1.0000
1.6400	0.0809	1.0000	1.0000
1.6600	0.0825	1.0000	1.0000
1.6800	0.0841	1.0000	1.0000
1.7000	0.0857	1.0000	1.0000
1.7200	0.0873	1.0000	1.0000
1.7400	0.0890	1.0000	1.0000
1.7600	0.0907	1.0000	1.0000
1.7800	0.0925	1.0000	1.0000
1.8000	0.0943	1.0000	1.0000
1.8200	0.0961	1.0000	1.0000
1.8400	0.0979	1.0000	1.0000
1.8600	0.0998	1.0000	1.0000
1.8800	1.0000	1.0000	1.0000
1.9000	1.0000	1.0000	1.0000
1.9200	1.0000	1.0000	1.0000
1.9400	1.0000	1.0000	1.0000
1.9600	1.0000	1.0000	1.0000
1.9800	1.0000	1.0000	1.0000
2.0000	1.0000	1.0000	1.0000
2.0200	1.0000	1.0000	1.0000
2.0400	1.0000	1.0000	1.0000
2.0600	1.0000	1.0000	1.0000
2.0800	1.0000	1.0000	1.0000
2.1000	1.0000	1.0000	1.0000
2.1200	1.0000	1.0000	1.0000
2.1400	1.0000	1.0000	1.0000
2.1600	1.0000	1.0000	1.0000
2.1800	1.0000	1.0000	1.0000
2.2000	1.0000	1.0000	1.0000
2.2200	1.0000	1.0000	1.0000
2.2400	1.0000	1.0000	1.0000
2.2600	1.0000	1.0000	1.0000
2.2800	1.0000	1.0000	1.0000
2.3000	1.0000	1.0000	1.0000
2.3200	1.0000	1.0000	1.0000
2.3400	1.0000	1.0000	1.0000
2.3600	1.0000	1.0000	1.0000
2.3800	1.0000	1.0000	1.0000
2.4000	1.0000	1.0000	1.0000
2.4200	1.0000	1.0000	1.0000
2.4400	1.0000	1.0000	1.0000
2.4600	1.0000	1.0000	1.0000
2.4800	1.0000	1.0000	1.0000
2.5000	1.0000	1.0000	1.0000
2.5200	1.0000	1.0000	1.0000
2.5400	1.0000	1.0000	1.0000
2.5600	1.0000	1.0000	1.0000
2.5800	1.0000	1.0000	1.0000
2.6000	1.0000	1.0000	1.0000
2.6200	1.0000	1.0000	1.0000
2.6400	1.0000	1.0000	1.0000
2.6600	1.0000	1.0000	1.0000
2.6800	1.0000	1.0000	1.0000
2.7000	1.0000	1.0000	1.0000
2.7200	1.0000	1.0000	1.0000
2.7400	1.0000	1.0000	1.0000
2.7600	1.0000	1.0000	1.0000
2.7800	1.0000	1.0000	1.0000
2.8000	1.0000	1.0000	1.0000
2.8200	1.0000	1.0000	1.0000
2.8400	1.0000	1.0000	1.0000
2.8600	1.0000	1.0000	1.0000
2.8800	1.0000	1.0000	1.0000
2.9000	1.0000	1.0000	1.0000
2.9200	1.0000	1.0000	1.0000
2.9400	1.0000	1.0000	1.0000
2.9600	1.0000	1.0000	1.0000
2.9800	1.0000	1.0000	1.0000
3.0000	1.0000	1.0000	1.0000
3.0200	1.0000	1.0000	1.0000
3.0400	1.0000	1.0000	1.0000
3.0600	1.0000	1.0000	1.0000
3.0800	1.0000	1.0000	1.0000
3.1000	1.0000	1.0000	1.0000
3.1200	1.0000	1.0000	1.0000
3.1400	1.0000	1.0000	1.0000
3.1600	1.0000	1.0000	1.0000
3.1800	1.0000	1.0000	1.0000
3.2000	1.0000	1.0000	1.0000
3.2200	1.0000	1.0000	1.0000
3.2400	1.0000	1.0000	1.0000
3.2600	1.0000	1.0000	1.0000
3.2800	1.0000	1.0000	1.0000
3.3000	1.0000	1.0000	1.0000
3.3200	1.0000	1.0000	1.0000
3.3400	1.0000	1.0000	1.0000
3.3600	1.0000	1.0000	1.0000
3.3800	1.0000	1.0000	1.0000
3.4000	1.0000	1.0000	1.0000
3.4200	1.0000	1.0000	1.0000
3.4400	1.0000	1.0000	1.0000
3.4600	1.0000	1.0000	1.0000
3.4800	1.0000	1.0000	1.0000
3.5000	1.0000	1.0000	1.0000
3.5200	1.0000	1.0000	1.0000
3.5400	1.0000	1.0000	1.0000
3.5600	1.0000	1.0000	1.0000
3.5800	1.0000	1.0000	1.0000
3.6000	1.0000	1.0000	1.0000
3.6200	1.0000	1.0000	1.0000
3.6400	1.0000	1.0000	1.0000
3.6600	1.0000	1.0000	1.0000
3.6800	1.0000	1.0000	1.0000
3.7000	1.0000	1.0000	1.0000
3.7200	1.0000	1.0000	1.0000
3.7400	1.0000	1.0000	1.0000
3.7600	1.0000	1.0000	1.0000
3.7800	1.0000	1.0000	1.0000
3.8000	1.0000	1.0000	1.0000
3.8200	1.0000	1.0000	1.0000
3.8400	1.0000	1.0000	1.0000
3.8600	1.0000	1.0000	1.0000
3.8800	1.0000	1.0000	1.0000
3.9000	1.0000	1.0000	1.0000
3.9200	1.0000	1.0000	1.0000
3.9400	1.0000	1.0000	1.0000
3.9600	1.0000	1.0000	1.0000
3.9800	1.0000	1.0000	1.0000
4.0000	1.0000	1.0000	1.0000


==> Data/a010_sumrate_rates.txt <==
index   rate1   rate2   rate3
1.0000	1.8663	1.1731	0.7677
2.0000	1.8669	1.1738	0.7683
3.0000	1.8673	1.1741	0.7687
4.0000	1.8680	1.1748	0.7694
5.0000	1.8683	0.8995	0.7696
6.0000	1.8687	0.7947	0.7701
7.0000	1.8678	1.1747	0.7692
8.0000	1.8674	1.1743	0.7688
9.0000	1.8678	1.1746	0.7692
10.0000	1.8689	0.0000	0.7703
11.0000	1.8696	1.1460	0.7709
12.0000	1.8701	1.1769	0.7715
13.0000	1.8683	1.1752	0.0000
14.0000	1.8677	1.1746	0.7691
15.0000	1.8686	1.1754	0.7700
16.0000	1.8689	0.8386	0.7703
17.0000	1.8694	1.1763	0.7708
18.0000	1.8676	1.1744	0.7690
19.0000	1.8681	1.1750	0.7695
20.0000	1.8680	1.1749	0.7694
21.0000	1.8688	1.1756	0.7701
22.0000	1.8697	1.1766	0.7711
23.0000	1.8703	1.1771	0.7716
24.0000	1.8697	1.1765	0.7710
25.0000	1.8674	1.1742	0.0000
26.0000	1.8682	1.1751	0.7696
27.0000	1.2292	1.1740	0.7685
28.0000	1.8679	1.1747	0.7693
29.0000	1.8665	1.1734	0.7679
30.0000	1.8675	1.1744	0.6213
31.0000	1.8684	1.1753	0.7698
32.0000	1.8676	1.1745	0.7690
33.0000	1.8677	1.1746	0.7691
34.0000	1.8675	1.1743	0.7689
35.0000	1.8649	1.1718	0.7663
36.0000	1.8635	1.1703	0.7649
37.0000	1.8638	1.1707	0.7652
38.0000	1.8645	1.1714	0.7659
39.0000	1.8653	1.1721	0.7666
40.0000	1.8649	1.1718	0.7663
41.0000	0.9822	0.0000	0.7671
42.0000	1.8657	1.1726	0.7671
43.0000	1.8646	0.4769	0.7660
44.0000	1.8654	1.1722	0.7668
45.0000	1.3647	1.1719	0.7664
46.0000	1.8652	1.1721	0.0000
47.0000	0.0000	1.1712	0.6618
48.0000	1.8635	1.1703	0.7649
49.0000	1.8634	1.1702	0.7648
50.0000	1.8625	1.1693	0.7638
51.0000	1.8626	1.1694	0.7639
52.0000	1.8636	1.1704	0.7649
53.0000	1.8643	1.1711	0.7657
54.0000	1.8652	1.1720	0.7666
55.0000	1.8644	1.1713	0.7658
56.0000	1.8642	1.1710	0.7656
57.0000	1.8634	1.1703	0.7648
58.0000	1.8631	1.1700	0.7645
59.0000	1.6034	1.1708	0.7653
60.0000	1.8637	1.1706	0.7651
61.0000	1.8625	1.1694	0.7639
62.0000	1.8621	1.1689	0.7635
63.0000	1.8618	0.0000	0.7632
64.0000	1.8624	1.1693	0.7638
65.0000	1.8635	1.1703	0.7648
66.0000	1.8634	1.1703	0.7648
67.0000	1.8630	1.1699	0.7644
68.0000	1.8621	1.1689	0.7634
69.0000	1.8626	1.1694	0.7640
70.0000	0.6169	1.1700	0.7646
71.0000	1.8634	0.0000	0.7648
72.0000	1.8632	1.1700	0.7646
73.0000	1.8639	1.1708	0.7653
74.0000	1.4827	1.1685	0.7630
75.0000	1.8627	1.1696	0.7641
76.0000	1.8613	1.1681	0.7626
77.0000	1.8612	1.1681	0.7626
78.0000	1.8617	0.3176	0.7631
79.0000	1.8608	1.1677	0.7622
80.0000	1.8609	1.1678	0.7623
81.0000	1.8613	1.1682	0.7627
82.0000	1.8605	1.1673	0.7618
83.0000	1.8613	1.1682	0.7627
84.0000	1.8608	1.1676	0.7622
85.0000	1.8610	1.1678	0.7624
86.0000	1.8606	1.1675	0.7620
87.0000	1.8615	1.1684	0.7629
88.0000	1.8601	1.1669	0.7615
89.0000	1.8598	1.1667	0.7612
90.0000	1.4223	1.1665	0.7610
91.0000	0.4775	1.1667	0.7613
92.0000	1.8580	1.1649	0.7594
93.0000	1.8577	1.1646	0.7591
94.0000	1.8581	1.1649	0.7595
95.0000	1.8589	1.1657	0.7603
96.0000	1.8595	1.1664	0.7609
97.0000	1.8606	0.0000	0.6709
98.0000	1.8614	1.1683	0.7628
99.0000	1.7492	1.1681	0.7627
100.0000	1.8609	1.1678	0.7623
101.0000	1.8572	1.1641	0.7586
102.0000	1.8583	1.1652	0.7597
103.0000	1.8585	1.1654	0.7599
104.0000	1.8595	1.1664	0.7609
105.0000	1.8604	1.1673	0.7618
106.0000	1.8612	1.1681	0.7626
107.0000	1.8611	1.1680	0.7625
108.0000	1.8621	1.1689	0.7635
109.0000	1.8625	1.1694	0.7639
110.0000	1.8632	1.1701	0.7646
111.0000	1.3564	1.1701	0.7647
112.0000	1.8635	1.1703	0.7648
113.0000	1.8623	1.1692	0.7637
114.0000	1.8624	1.1692	0.7637
115.0000	1.8630	1.1699	0.7644
116.0000	1.5923	1.1705	0.7651
117.0000	1.8639	0.0000	0.4651
118.0000	1.8627	1.1696	0.7641
119.0000	1.8630	1.1698	0.7643
120.0000	1.8638	1.1707	0.7652
121.0000	1.8645	1.1713	0.7659
122.0000	1.8647	1.1715	0.7661
123.0000	1.8650	1.1719	0.7664
124.0000	1.8659	1.1728	0.7673
125.0000	1.8663	1.1731	0.7677
126.0000	1.8674	1.1742	0.7688
127.0000	1.8675	1.1743	0.7689
128.0000	1.8684	1.1752	0.7698
129.0000	1.8681	0.0000	0.7695
130.0000	1.8682	1.1751	0.0000
131.0000	0.0000	1.1759	0.7704
132.0000	1.8698	1.1767	0.7712
133.0000	1.8706	1.1775	0.7720
134.0000	1.8699	1.1767	0.7713
135.0000	1.8707	1.1775	0.7720
136.0000	1.8708	0.0000	0.7722
137.0000	1.7456	1.1777	0.7722
138.0000	1.8709	1.1778	0.7723
139.0000	1.8697	1.1766	0.7711
140.0000	1.8689	1.1757	0.7703
141.0000	1.8676	1.1745	0.7690
142.0000	1.8681	1.1749	0.7695
143.0000	1.8685	0.0000	0.7699
144.0000	1.8693	1.1762	0.3310
145.0000	1.8696	1.1764	0.7710
146.0000	1.8697	1.1765	0.7710
147.0000	1.4138	1.1771	0.7716
148.0000	1.8713	1.1781	0.7727
149.0000	1.8689	1.1758	0.7703
150.0000	1.8684	1.1753	0.7698
151.0000	1.8686	1.1755	0.7700
152.0000	1.8691	1.1760	0.0000
153.0000	1.8682	1.1751	0.7696
154.0000	1.8669	1.1738	0.7683
155.0000	1.8676	1.1744	0.7690
156.0000	1.8683	1.1752	0.7697
157.0000	1.8691	1.1759	0.7705
158.0000	1.8693	1.1761	0.5161
159.0000	1.8694	1.1762	0.7708
160.0000	1.8681	1.1750	0.7695
161.0000	1.0098	1.1746	0.7691
162.0000	1.8680	1.1748	0.7374
163.0000	1.8665	1.1733	0.7679
164.0000	1.8660	1.1728	0.5002
165.0000	1.8667	1.1735	0.7680
166.0000	1.8668	1.1736	0.7682
167.0000	1.8673	1.1742	0.7687
168.0000	1.8679	1.1748	0.7693
169.0000	1.8685	1.1754	0.7699
170.0000	1.8690	1.1758	0.7704
171.0000	1.8697	1.1765	0.7711
172.0000	1.8704	1.1773	0.7718
173.0000	1.8710	1.1778	0.7723
174.0000	1.8704	1.1772	0.7718
175.0000	1.8694	1.1763	0.7708
176.0000	1.8684	1.1753	0.7698
177.0000	1.8684	1.1752	0.7698
178.0000	1.8691	1.1760	0.7705
179.0000	1.8698	1.1766	0.7711
180.0000	1.8706	1.1774	0.4687
181.0000	1.8716	1.1784	0.7730
182.0000	1.8705	1.1773	0.7718
183.0000	1.8710	1.1778	0.7724
184.0000	1.8718	1.0480	0.7732
185.0000	1.8730	1.1799	0.7744
186.0000	1.8716	0.5137	0.7730
187.0000	1.8710	1.1778	0.7723
188.0000	1.8710	1.1779	0.7724
189.0000	1.1935	0.0528	0.7727
190.0000	1.8692	1.1760	0.7706
191.0000	1.8684	1.1753	0.7698
192.0000	1.0266	1.1748	0.7693
193.0000	1.8687	1.1756	0.7701
194.0000	1.8668	1.1736	0.7682
195.0000	1.8677	1.1746	0.7691
196.0000	1.8683	1.1752	0.7697
197.0000	1.8688	1.1756	0.7701
198.0000	1.8687	1.1756	0.7701
199.0000	1.8694	1.1762	0.7708
200.0000	1.8704	1.1773	0.7718


==> Data/a045_propfairness_vars.txt <==
index       t1      t2      t3      t_pd1   t_pd2   t_pd3
1.0000	    3.1040	2.2722	2.6174	3.1040	2.2722	2.6174
2000.0000	2.5549	1.8640	2.1508	3.0610	2.2438	2.5840
4000.0000	2.5320	1.8434	2.1295	3.0143	2.2072	2.5411
6000.0000	2.5211	1.8349	2.1199	2.9690	2.1697	2.5026
8000.0000	2.5103	1.8264	2.1104	2.9258	2.1314	2.4610
10000.0000	2.5033	1.8217	2.1047	2.8836	2.0945	2.4220
12000.0000	2.5002	1.8209	2.1032	2.8459	2.0619	2.3841
14000.0000	2.4949	1.8178	2.0991	2.8076	2.0307	2.3527
16000.0000	2.4933	1.8183	2.0987	2.7707	2.0028	2.3190
18000.0000	2.4900	1.8166	2.0965	2.7349	1.9794	2.2902
20000.0000	2.4868	1.8155	2.0946	2.7038	1.9473	2.2618
22000.0000	2.4851	1.8158	2.0944	2.6779	1.9241	2.2357
24000.0000	2.4814	1.8143	2.0922	2.6533	1.9019	2.2092
26000.0000	2.4825	1.8172	2.0946	2.6330	1.8815	2.1802
28000.0000	2.4817	1.8181	2.0947	2.6108	1.8686	2.1543
30000.0000	2.4811	1.8192	2.0951	2.5987	1.8569	2.1316
32000.0000	2.4795	1.8195	2.0944	2.5807	1.8462	2.1126
34000.0000	2.4795	1.8213	2.0953	2.5706	1.8401	2.0920
36000.0000	2.4762	1.8195	2.0928	2.5546	1.8323	2.0767
38000.0000	2.4769	1.8218	2.0947	2.5459	1.8254	2.0735
40000.0000	2.4755	1.8220	2.0940	2.5367	1.8163	2.0729
42000.0000	2.4733	1.8213	2.0927	2.5292	1.8073	2.0676
44000.0000	2.4719	1.8217	2.0923	2.5183	1.7969	2.0624
46000.0000	2.4729	1.8243	2.0945	2.5138	1.7925	2.0622
48000.0000	2.4723	1.8253	2.0948	2.5095	1.7874	2.0666
50000.0000	2.4742	1.8289	2.0979	2.5064	1.7822	2.0668
52000.0000	2.4700	1.8266	2.0946	2.5064	1.7710	2.0645
54000.0000	2.4701	1.8283	2.0957	2.5037	1.7661	2.0681
56000.0000	2.4705	1.8301	2.0968	2.5018	1.7623	2.0733
58000.0000	2.4695	1.8310	2.0973	2.5044	1.7578	2.0729
60000.0000	2.4657	1.8289	2.0946	2.5005	1.7547	2.0728
62000.0000	2.4648	1.8294	2.0948	2.4991	1.7513	2.0732
64000.0000	2.4636	1.8294	2.0941	2.4952	1.7467	2.0738
66000.0000	2.4625	1.8298	2.0939	2.4935	1.7441	2.0738
68000.0000	2.4630	1.8319	2.0954	2.4880	1.7413	2.0765
70000.0000	2.4600	1.8303	2.0933	2.4900	1.7391	2.0772
72000.0000	2.4596	1.8314	2.0940	2.4934	1.7415	2.0794
74000.0000	2.4599	1.8326	2.0947	2.4920	1.7419	2.0783
76000.0000	2.4597	1.8337	2.0952	2.4905	1.7426	2.0760
78000.0000	2.4584	1.8340	2.0949	2.4906	1.7410	2.0741
80000.0000	2.4598	1.8366	2.0973	2.4877	1.7412	2.0772
82000.0000	2.4582	1.8362	2.0966	2.4877	1.7426	2.0792
84000.0000	2.4556	1.8347	2.0948	2.4832	1.7421	2.0780
86000.0000	2.4542	1.8345	2.0941	2.4808	1.7419	2.0792
88000.0000	2.4533	1.8349	2.0937	2.4802	1.7410	2.0793
90000.0000	2.4536	1.8367	2.0949	2.4860	1.7405	2.0784
92000.0000	2.4529	1.8375	2.0953	2.4892	1.7405	2.0750
94000.0000	2.4509	1.8367	2.0940	2.4871	1.7398	2.0792
96000.0000	2.4523	1.8393	2.0957	2.4843	1.7356	2.0792
98000.0000	2.4487	1.8369	2.0927	2.4803	1.7316	2.0777
100000.0000	2.4478	1.8370	2.0923	2.4795	1.7342	2.0796
102000.0000	2.4482	1.8385	2.0935	2.4788	1.7323	2.0767
104000.0000	2.4487	1.8404	2.0949	2.4859	1.7331	2.0786
106000.0000	2.4463	1.8393	2.0931	2.4849	1.7322	2.0786
108000.0000	2.4442	1.8382	2.0916	2.4815	1.7363	2.0773
110000.0000	2.4432	1.8383	2.0913	2.4820	1.7358	2.0786
112000.0000	2.4423	1.8384	2.0913	2.4785	1.7371	2.0766
114000.0000	2.4400	1.8373	2.0897	2.4763	1.7363	2.0774
116000.0000	2.4415	1.8402	2.0923	2.4799	1.7359	2.0756
118000.0000	2.4423	1.8420	2.0938	2.4794	1.7401	2.0766
120000.0000	2.4403	1.8408	2.0922	2.4751	1.7412	2.0791
122000.0000	2.4413	1.8427	2.0939	2.4733	1.7412	2.0795
124000.0000	2.4397	1.8419	2.0928	2.4690	1.7400	2.0791
126000.0000	2.4385	1.8417	2.0923	2.4678	1.7381	2.0759
128000.0000	2.4390	1.8432	2.0934	2.4668	1.7379	2.0753
130000.0000	2.4401	1.8452	2.0950	2.4642	1.7349	2.0783
132000.0000	2.4399	1.8461	2.0953	2.4670	1.7342	2.0783
134000.0000	2.4411	1.8484	2.0975	2.4724	1.7388	2.0791
136000.0000	2.4399	1.8482	2.0970	2.4762	1.7420	2.0770
138000.0000	2.4370	1.8463	2.0948	2.4770	1.7420	2.0789
140000.0000	2.4364	1.8464	2.0945	2.4745	1.7435	2.0785
142000.0000	2.4349	1.8458	2.0934	2.4718	1.7407	2.0791
144000.0000	2.4349	1.8469	2.0940	2.4749	1.7432	2.0793
146000.0000	2.4317	1.8448	2.0914	2.4720	1.7448	2.0798
148000.0000	2.4310	1.8452	2.0915	2.4735	1.7466	2.0791
150000.0000	2.4324	1.8475	2.0931	2.4708	1.7428	2.0782
152000.0000	2.4318	1.8481	2.0932	2.4732	1.7412	2.0789
154000.0000	2.4336	1.8504	2.0956	2.4682	1.7477	2.0771
156000.0000	2.4338	1.8518	2.0966	2.4680	1.7476	2.0772
158000.0000	2.4337	1.8522	2.0965	2.4609	1.7458	2.0797
160000.0000	2.4330	1.8522	2.0962	2.4555	1.7449	2.0791
162000.0000	2.4335	1.8537	2.0974	2.4539	1.7452	2.0793
164000.0000	2.4337	1.8545	2.0979	2.4506	1.7452	2.0783
166000.0000	2.4326	1.8542	2.0977	2.4547	1.7482	2.0774
168000.0000	2.4310	1.8534	2.0965	2.4509	1.7449	2.0789
170000.0000	2.4322	1.8552	2.0981	2.4463	1.7522	2.0778
172000.0000	2.4280	1.8517	2.0944	2.4451	1.7550	2.0789
174000.0000	2.4269	1.8514	2.0939	2.4437	1.7547	2.0789
176000.0000	2.4266	1.8518	2.0942	2.4480	1.7603	2.0787
178000.0000	2.4264	1.8525	2.0947	2.4495	1.7561	2.0749
180000.0000	2.4252	1.8521	2.0941	2.4432	1.7567	2.0776
182000.0000	2.4242	1.8518	2.0936	2.4419	1.7586	2.0794
184000.0000	2.4254	1.8537	2.0947	2.4411	1.7565	2.0790
186000.0000	2.4226	1.8519	2.0926	2.4429	1.7545	2.0789
188000.0000	2.4199	1.8500	2.0904	2.4419	1.7539	2.0744
190000.0000	2.4224	1.8533	2.0935	2.4420	1.7539	2.0750
192000.0000	2.4235	1.8553	2.0952	2.4435	1.7495	2.0769
194000.0000	2.4222	1.8548	2.0945	2.4442	1.7514	2.0788
196000.0000	2.4236	1.8570	2.0963	2.4463	1.7563	2.0793
198000.0000	2.4246	1.8587	2.0981	2.4481	1.7631	2.0779
200000.0000	2.4253	1.8602	2.0992	2.4505	1.7642	2.0802
202000.0000	2.4241	1.8597	2.0983	2.4503	1.7639	2.0788
204000.0000	2.4235	1.8597	2.0982	2.4520	1.7693	2.0780
206000.0000	2.4226	1.8596	2.0978	2.4533	1.7691	2.0788
208000.0000	2.4234	1.8608	2.0988	2.4483	1.7730	2.0793
210000.0000	2.4214	1.8596	2.0974	2.4532	1.7739	2.0779
212000.0000	2.4189	1.8577	2.0954	2.4541	1.7761	2.0789
214000.0000	2.4162	1.8558	2.0930	2.4528	1.7716	2.0796
216000.0000	2.4165	1.8567	2.0937	2.4543	1.7712	2.0775
218000.0000	2.4172	1.8580	2.0949	2.4558	1.7715	2.0793
220000.0000	2.4156	1.8571	2.0939	2.4552	1.7722	2.0772
222000.0000	2.4155	1.8577	2.0943	2.4575	1.7762	2.0772
224000.0000	2.4153	1.8582	2.0942	2.4541	1.7730	2.0799
226000.0000	2.4145	1.8582	2.0938	2.4550	1.7695	2.0790
228000.0000	2.4120	1.8563	2.0919	2.4544	1.7712	2.0763
230000.0000	2.4104	1.8554	2.0908	2.4495	1.7663	2.0755
232000.0000	2.4128	1.8585	2.0935	2.4479	1.7600	2.0736
234000.0000	2.4129	1.8594	2.0941	2.4516	1.7557	2.0775
236000.0000	2.4134	1.8606	2.0950	2.4487	1.7611	2.0792
238000.0000	2.4126	1.8604	2.0947	2.4477	1.7594	2.0786
240000.0000	2.4139	1.8622	2.0965	2.4473	1.7617	2.0775
242000.0000	2.4155	1.8642	2.0982	2.4430	1.7640	2.0795
244000.0000	2.4125	1.8618	2.0952	2.4379	1.7563	2.0794
246000.0000	2.4143	1.8642	2.0976	2.4373	1.7606	2.0773
248000.0000	2.4130	1.8636	2.0967	2.4392	1.7655	2.0794
250000.0000	2.4122	1.8634	2.0966	2.4407	1.7643	2.0789
252000.0000	2.4107	1.8626	2.0955	2.4376	1.7627	2.0783
254000.0000	2.4084	1.8609	2.0938	2.4429	1.7664	2.0760
256000.0000	2.4085	1.8616	2.0940	2.4412	1.7609	2.0775
258000.0000	2.4099	1.8635	2.0957	2.4399	1.7635	2.0778
260000.0000	2.4102	1.8645	2.0964	2.4392	1.7624	2.0798
262000.0000	2.4110	1.8656	2.0975	2.4389	1.7643	2.0794
264000.0000	2.4116	1.8669	2.0986	2.4417	1.7644	2.0791
266000.0000	2.4121	1.8679	2.0995	2.4388	1.7630	2.0776
268000.0000	2.4104	1.8667	2.0979	2.4399	1.7663	2.0800
270000.0000	2.4097	1.8664	2.0976	2.4370	1.7686	2.0789
272000.0000	2.4091	1.8663	2.0973	2.4305	1.7683	2.0797
274000.0000	2.4086	1.8666	2.0974	2.4365	1.7668	2.0766
276000.0000	2.4065	1.8648	2.0956	2.4342	1.7694	2.0784
278000.0000	2.4079	1.8664	2.0971	2.4283	1.7746	2.0794
280000.0000	2.4082	1.8672	2.0980	2.4299	1.7743	2.0776
282000.0000	2.4097	1.8693	2.0997	2.4336	1.7801	2.0787
284000.0000	2.4101	1.8702	2.1001	2.4344	1.7804	2.0788
286000.0000	2.4082	1.8688	2.0984	2.4355	1.7798	2.0791
288000.0000	2.4069	1.8681	2.0974	2.4317	1.7776	2.0795
290000.0000	2.4072	1.8688	2.0980	2.4324	1.7789	2.0788
292000.0000	2.4069	1.8692	2.0981	2.4340	1.7777	2.0784
294000.0000	2.4075	1.8703	2.0990	2.4361	1.7727	2.0770
296000.0000	2.4086	1.8718	2.1001	2.4322	1.7757	2.0770
298000.0000	2.4080	1.8718	2.0997	2.4363	1.7725	2.0785
300000.0000	2.4084	1.8727	2.1005	2.4372	1.7751	2.0793
302000.0000	2.4072	1.8720	2.0997	2.4352	1.7781	2.0790
304000.0000	2.4073	1.8724	2.1000	2.4341	1.7829	2.0791
306000.0000	2.4065	1.8720	2.0995	2.4317	1.7838	2.0793
308000.0000	2.4054	1.8713	2.0984	2.4312	1.7816	2.0799
310000.0000	2.4022	1.8686	2.0957	2.4281	1.7840	2.0773
312000.0000	2.4011	1.8679	2.0949	2.4291	1.7821	2.0764
314000.0000	2.4016	1.8688	2.0956	2.4222	1.7822	2.0781
316000.0000	2.4030	1.8706	2.0972	2.4244	1.7797	2.0791
318000.0000	2.4023	1.8704	2.0967	2.4207	1.7755	2.0779
320000.0000	2.4029	1.8713	2.0977	2.4209	1.7769	2.0774
322000.0000	2.4033	1.8719	2.0980	2.4149	1.7735	2.0781
324000.0000	2.4036	1.8730	2.0989	2.4202	1.7748	2.0784
326000.0000	2.4039	1.8737	2.0993	2.4207	1.7771	2.0806
328000.0000	2.4033	1.8739	2.0993	2.4231	1.7795	2.0773
330000.0000	2.4029	1.8738	2.0992	2.4191	1.7771	2.0758
332000.0000	2.4025	1.8739	2.0993	2.4231	1.7774	2.0718
334000.0000	2.4015	1.8731	2.0984	2.4272	1.7833	2.0761
336000.0000	2.4006	1.8727	2.0980	2.4291	1.7825	2.0781
338000.0000	2.4012	1.8738	2.0988	2.4297	1.7815	2.0794
340000.0000	2.3996	1.8729	2.0978	2.4355	1.7808	2.0782
342000.0000	2.3996	1.8735	2.0981	2.4341	1.7779	2.0771
344000.0000	2.4011	1.8752	2.0997	2.4309	1.7849	2.0750
346000.0000	2.4002	1.8750	2.0994	2.4366	1.7772	2.0771
348000.0000	2.3974	1.8727	2.0967	2.4313	1.7746	2.0793
350000.0000	2.3977	1.8735	2.0973	2.4316	1.7763	2.0795
352000.0000	2.3963	1.8727	2.0963	2.4291	1.7731	2.0785
354000.0000	2.3961	1.8728	2.0962	2.4302	1.7743	2.0791
356000.0000	2.3961	1.8736	2.0967	2.4284	1.7758	2.0748
358000.0000	2.3960	1.8741	2.0971	2.4338	1.7758	2.0795
360000.0000	2.3959	1.8746	2.0972	2.4329	1.7713	2.0790
362000.0000	2.3968	1.8756	2.0980	2.4290	1.7791	2.0793
364000.0000	2.3963	1.8755	2.0979	2.4281	1.7811	2.0754
366000.0000	2.3978	1.8772	2.0994	2.4234	1.7852	2.0771
368000.0000	2.3964	1.8762	2.0983	2.4248	1.7767	2.0795
370000.0000	2.3954	1.8752	2.0971	2.4194	1.7827	2.0775
372000.0000	2.3945	1.8745	2.0963	2.4183	1.7826	2.0778
374000.0000	2.3946	1.8752	2.0968	2.4194	1.7771	2.0807
376000.0000	2.3943	1.8751	2.0966	2.4170	1.7847	2.0787
378000.0000	2.3944	1.8753	2.0966	2.4116	1.7836	2.0788
380000.0000	2.3925	1.8738	2.0949	2.4130	1.7826	2.0770
382000.0000	2.3918	1.8735	2.0944	2.4139	1.7837	2.0795
384000.0000	2.3923	1.8746	2.0953	2.4197	1.7844	2.0774
386000.0000	2.3931	1.8759	2.0964	2.4221	1.7787	2.0796
388000.0000	2.3902	1.8735	2.0938	2.4198	1.7715	2.0782
390000.0000	2.3905	1.8742	2.0943	2.4214	1.7680	2.0785
392000.0000	2.3909	1.8752	2.0950	2.4235	1.7665	2.0779
394000.0000	2.3921	1.8770	2.0967	2.4239	1.7665	2.0757
396000.0000	2.3924	1.8778	2.0974	2.4233	1.7668	2.0793
398000.0000	2.3906	1.8765	2.0959	2.4247	1.7692	2.0790
400000.0000	2.3906	1.8768	2.0960	2.4240	1.7732	2.0800
402000.0000	2.3913	1.8777	2.0967	2.4221	1.7801	2.0789
404000.0000	2.3915	1.8783	2.0972	2.4250	1.7852	2.0796
406000.0000	2.3907	1.8776	2.0962	2.4191	1.7835	2.0785
408000.0000	2.3909	1.8782	2.0967	2.4222	1.7859	2.0790
410000.0000	2.3925	1.8803	2.0987	2.4225	1.7882	2.0790
412000.0000	2.3923	1.8803	2.0985	2.4221	1.7889	2.0785
414000.0000	2.3909	1.8795	2.0975	2.4298	1.7952	2.0793
416000.0000	2.3904	1.8793	2.0971	2.4236	1.7921	2.0785
418000.0000	2.3917	1.8810	2.0987	2.4250	1.8003	2.0778
420000.0000	2.3902	1.8797	2.0973	2.4208	1.8003	2.0785
422000.0000	2.3872	1.8769	2.0941	2.4136	1.7977	2.0795
424000.0000	2.3881	1.8780	2.0951	2.4076	1.8003	2.0792
426000.0000	2.3880	1.8784	2.0951	2.4121	1.8110	2.0787
428000.0000	2.3876	1.8783	2.0949	2.4110	1.8107	2.0792
430000.0000	2.3871	1.8781	2.0946	2.4143	1.8112	2.0789
432000.0000	2.3875	1.8789	2.0953	2.4124	1.8129	2.0785
434000.0000	2.3876	1.8794	2.0954	2.4109	1.8117	2.0805
436000.0000	2.3876	1.8797	2.0955	2.4106	1.8129	2.0781
438000.0000	2.3863	1.8787	2.0943	2.4066	1.8057	2.0773
440000.0000	2.3855	1.8782	2.0934	2.4042	1.8054	2.0792
442000.0000	2.3882	1.8811	2.0962	2.4053	1.8025	2.0798
444000.0000	2.3870	1.8803	2.0950	2.4052	1.8001	2.0784
446000.0000	2.3859	1.8796	2.0944	2.4079	1.8025	2.0757
448000.0000	2.3869	1.8809	2.0955	2.4072	1.8037	2.0738
450000.0000	2.3857	1.8800	2.0945	2.4080	1.8009	2.0744
452000.0000	2.3845	1.8791	2.0934	2.4026	1.7968	2.0738
454000.0000	2.3848	1.8797	2.0939	2.4020	1.7963	2.0800
456000.0000	2.3841	1.8793	2.0932	2.3990	1.7909	2.0784
458000.0000	2.3830	1.8784	2.0921	2.3986	1.7931	2.0787
460000.0000	2.3826	1.8785	2.0918	2.3972	1.7862	2.0794
462000.0000	2.3819	1.8781	2.0912	2.3965	1.7852	2.0794
464000.0000	2.3827	1.8794	2.0922	2.3988	1.7817	2.0766
466000.0000	2.3842	1.8810	2.0936	2.3962	1.7782	2.0723
468000.0000	2.3854	1.8821	2.0947	2.3949	1.7834	2.0782
470000.0000	2.3869	1.8836	2.0961	2.3887	1.7942	2.0802
472000.0000	2.3873	1.8840	2.0966	2.3883	1.8019	2.0779
474000.0000	2.3867	1.8837	2.0960	2.3874	1.8049	2.0795
476000.0000	2.3869	1.8841	2.0963	2.3893	1.8096	2.0794
478000.0000	2.3849	1.8826	2.0946	2.3927	1.8101	2.0773
480000.0000	2.3855	1.8836	2.0955	2.3929	1.8145	2.0781
482000.0000	2.3831	1.8816	2.0934	2.3962	1.8152	2.0794
484000.0000	2.3847	1.8834	2.0950	2.3969	1.8174	2.0786
486000.0000	2.3857	1.8846	2.0961	2.4014	1.8176	2.0778
488000.0000	2.3831	1.8821	2.0936	2.3978	1.8244	2.0795
490000.0000	2.3817	1.8809	2.0922	2.4001	1.8271	2.0794
492000.0000	2.3846	1.8841	2.0955	2.4020	1.8395	2.0763
494000.0000	2.3848	1.8848	2.0960	2.4053	1.8446	2.0789
496000.0000	2.3839	1.8843	2.0952	2.4011	1.8429	2.0791
498000.0000	2.3846	1.8853	2.0961	2.4023	1.8510	2.0800
500000.0000	2.3846	1.8859	2.0966	2.4076	1.8559	2.0787


==> Data/a045_sumrate_vars.txt <==
index       t1      t2      t3      t_pd1   t_pd2   t_pd3
1.0000	    3.2718	2.2321	1.6239	3.2718	2.2321	1.6239
2000.0000	2.2938	1.6007	1.1952	3.2157	2.1966	1.5933
4000.0000	2.3830	1.6898	1.2843	3.1640	2.1613	1.5569
6000.0000	2.4504	1.7573	1.3518	3.1183	2.1304	1.5259
8000.0000	2.4918	1.7987	1.3932	3.0769	2.1017	1.4963
10000.0000	2.5189	1.8257	1.4203	3.0401	2.0760	1.4680
12000.0000	2.5380	1.8448	1.4394	3.0048	2.0550	1.4401
14000.0000	2.5433	1.8501	1.4447	2.9718	2.0356	1.4132
16000.0000	2.5498	1.8567	1.4512	2.9418	2.0183	1.3898
18000.0000	2.5511	1.8580	1.4525	2.9117	2.0063	1.3787
20000.0000	2.5508	1.8577	1.4522	2.8849	1.9877	1.3698
22000.0000	2.5525	1.8594	1.4539	2.8619	1.9732	1.3624
24000.0000	2.5503	1.8571	1.4517	2.8406	1.9587	1.3547
26000.0000	2.5551	1.8620	1.4565	2.8216	1.9454	1.3454
28000.0000	2.5544	1.8612	1.4557	2.8008	1.9366	1.3398
30000.0000	2.5549	1.8618	1.4563	2.7859	1.9275	1.3380
32000.0000	2.5532	1.8600	1.4546	2.7682	1.9192	1.3369
34000.0000	2.5553	1.8621	1.4567	2.7565	1.9145	1.3349
36000.0000	2.5519	1.8588	1.4533	2.7420	1.9086	1.3318
38000.0000	2.5557	1.8626	1.4571	2.7320	1.9026	1.3300
40000.0000	2.5543	1.8612	1.4557	2.7227	1.8966	1.3289
42000.0000	2.5527	1.8596	1.4541	2.7132	1.8925	1.3249
44000.0000	2.5523	1.8592	1.4537	2.7031	1.8863	1.3221
46000.0000	2.5554	1.8622	1.4568	2.6956	1.8836	1.3201
48000.0000	2.5544	1.8612	1.4557	2.6880	1.8815	1.3214
50000.0000	2.5592	1.8661	1.4606	2.6812	1.8798	1.3218
52000.0000	2.5539	1.8607	1.4553	2.6766	1.8742	1.3198
54000.0000	2.5552	1.8620	1.4566	2.6708	1.8724	1.3180
56000.0000	2.5561	1.8629	1.4575	2.6658	1.8697	1.3201
58000.0000	2.5567	1.8635	1.4580	2.6628	1.8663	1.3180
60000.0000	2.5515	1.8584	1.4529	2.6580	1.8639	1.3175
62000.0000	2.5535	1.8604	1.4549	2.6540	1.8625	1.3165
64000.0000	2.5532	1.8600	1.4546	2.6486	1.8594	1.3158
66000.0000	2.5528	1.8597	1.4542	2.6448	1.8586	1.3161
68000.0000	2.5547	1.8616	1.4561	2.6381	1.8565	1.3149
70000.0000	2.5517	1.8585	1.4530	2.6367	1.8551	1.3144
72000.0000	2.5531	1.8600	1.4545	2.6357	1.8557	1.3164
74000.0000	2.5545	1.8614	1.4559	2.6323	1.8563	1.3166
76000.0000	2.5548	1.8617	1.4562	2.6290	1.8573	1.3150
78000.0000	2.5545	1.8614	1.4559	2.6275	1.8554	1.3146
80000.0000	2.5571	1.8640	1.4585	2.6236	1.8571	1.3152
82000.0000	2.5553	1.8621	1.4567	2.6220	1.8580	1.3151
84000.0000	2.5519	1.8588	1.4533	2.6172	1.8586	1.3141
86000.0000	2.5509	1.8578	1.4523	2.6140	1.8582	1.3164
88000.0000	2.5520	1.8589	1.4534	2.6118	1.8580	1.3178
90000.0000	2.5547	1.8616	1.4561	2.6140	1.8566	1.3184
92000.0000	2.5548	1.8616	1.4562	2.6145	1.8557	1.3166
94000.0000	2.5523	1.8591	1.4537	2.6122	1.8555	1.3171
96000.0000	2.5546	1.8615	1.4560	2.6094	1.8548	1.3195
98000.0000	2.5503	1.8572	1.4517	2.6058	1.8528	1.3221
100000.0000	2.5505	1.8574	1.4519	2.6052	1.8542	1.3231
102000.0000	2.5520	1.8589	1.4534	2.6032	1.8526	1.3220
104000.0000	2.5543	1.8612	1.4557	2.6067	1.8528	1.3234
106000.0000	2.5504	1.8572	1.4518	2.6055	1.8504	1.3247
108000.0000	2.5487	1.8555	1.4500	2.6030	1.8505	1.3251
110000.0000	2.5487	1.8555	1.4501	2.6029	1.8494	1.3249
112000.0000	2.5492	1.8560	1.4506	2.6001	1.8492	1.3236
114000.0000	2.5466	1.8535	1.4480	2.5984	1.8485	1.3233
116000.0000	2.5512	1.8581	1.4526	2.6000	1.8488	1.3217
118000.0000	2.5527	1.8595	1.4541	2.5990	1.8499	1.3200
120000.0000	2.5494	1.8563	1.4508	2.5964	1.8504	1.3200
122000.0000	2.5514	1.8582	1.4527	2.5951	1.8491	1.3202
124000.0000	2.5491	1.8559	1.4505	2.5918	1.8487	1.3190
126000.0000	2.5487	1.8555	1.4501	2.5908	1.8483	1.3189
128000.0000	2.5515	1.8583	1.4528	2.5903	1.8481	1.3182
130000.0000	2.5538	1.8606	1.4552	2.5885	1.8482	1.3179
132000.0000	2.5547	1.8616	1.4561	2.5900	1.8487	1.3188
134000.0000	2.5584	1.8652	1.4598	2.5928	1.8526	1.3186
136000.0000	2.5574	1.8642	1.4588	2.5955	1.8537	1.3166
138000.0000	2.5522	1.8590	1.4535	2.5960	1.8541	1.3173
140000.0000	2.5513	1.8582	1.4527	2.5946	1.8555	1.3182
142000.0000	2.5493	1.8562	1.4507	2.5929	1.8545	1.3206
144000.0000	2.5509	1.8577	1.4523	2.5949	1.8555	1.3232
146000.0000	2.5464	1.8533	1.4478	2.5937	1.8563	1.3249
148000.0000	2.5465	1.8534	1.4479	2.5945	1.8581	1.3271
150000.0000	2.5507	1.8575	1.4521	2.5932	1.8563	1.3296
152000.0000	2.5507	1.8576	1.4521	2.5945	1.8551	1.3318
154000.0000	2.5540	1.8609	1.4554	2.5917	1.8576	1.3315
156000.0000	2.5542	1.8611	1.4556	2.5916	1.8562	1.3289
158000.0000	2.5528	1.8596	1.4542	2.5873	1.8558	1.3317
160000.0000	2.5521	1.8589	1.4534	2.5839	1.8533	1.3329
162000.0000	2.5553	1.8621	1.4567	2.5826	1.8543	1.3329
164000.0000	2.5551	1.8619	1.4565	2.5803	1.8565	1.3356
166000.0000	2.5545	1.8613	1.4559	2.5826	1.8583	1.3354
168000.0000	2.5524	1.8592	1.4538	2.5800	1.8558	1.3346
170000.0000	2.5556	1.8624	1.4570	2.5770	1.8577	1.3358
172000.0000	2.5492	1.8560	1.4506	2.5763	1.8580	1.3364
174000.0000	2.5495	1.8564	1.4509	2.5751	1.8571	1.3348
176000.0000	2.5511	1.8580	1.4525	2.5775	1.8594	1.3344
178000.0000	2.5526	1.8595	1.4540	2.5781	1.8547	1.3324
180000.0000	2.5506	1.8575	1.4520	2.5746	1.8542	1.3324
182000.0000	2.5504	1.8572	1.4517	2.5737	1.8556	1.3318
184000.0000	2.5510	1.8579	1.4524	2.5730	1.8543	1.3378
186000.0000	2.5482	1.8551	1.4496	2.5737	1.8530	1.3362
188000.0000	2.5445	1.8513	1.4459	2.5726	1.8514	1.3361
190000.0000	2.5522	1.8590	1.4536	2.5724	1.8497	1.3339
192000.0000	2.5533	1.8601	1.4546	2.5733	1.8488	1.3341
194000.0000	2.5511	1.8580	1.4525	2.5739	1.8495	1.3348
196000.0000	2.5552	1.8620	1.4566	2.5752	1.8522	1.3358
198000.0000	2.5576	1.8645	1.4590	2.5769	1.8554	1.3356
200000.0000	2.5582	1.8650	1.4596	2.5786	1.8563	1.3378
202000.0000	2.5552	1.8621	1.4566	2.5791	1.8564	1.3409
204000.0000	2.5549	1.8618	1.4563	2.5806	1.8585	1.3409
206000.0000	2.5544	1.8613	1.4558	2.5815	1.8588	1.3422
208000.0000	2.5554	1.8623	1.4568	2.5786	1.8602	1.3455
210000.0000	2.5534	1.8603	1.4548	2.5818	1.8605	1.3438
212000.0000	2.5505	1.8573	1.4519	2.5829	1.8619	1.3436
214000.0000	2.5469	1.8537	1.4482	2.5820	1.8595	1.3442
216000.0000	2.5499	1.8568	1.4513	2.5828	1.8592	1.3421
218000.0000	2.5516	1.8584	1.4530	2.5841	1.8599	1.3426
220000.0000	2.5497	1.8566	1.4511	2.5843	1.8597	1.3407
222000.0000	2.5501	1.8569	1.4515	2.5860	1.8615	1.3406
224000.0000	2.5504	1.8573	1.4518	2.5846	1.8594	1.3431
226000.0000	2.5498	1.8566	1.4512	2.5855	1.8573	1.3412
228000.0000	2.5465	1.8534	1.4479	2.5855	1.8569	1.3388
230000.0000	2.5462	1.8531	1.4476	2.5832	1.8535	1.3362
232000.0000	2.5520	1.8589	1.4534	2.5825	1.8504	1.3343
234000.0000	2.5523	1.8592	1.4537	2.5849	1.8488	1.3351
236000.0000	2.5527	1.8596	1.4541	2.5838	1.8508	1.3361
238000.0000	2.5518	1.8587	1.4532	2.5830	1.8501	1.3366
240000.0000	2.5539	1.8608	1.4553	2.5837	1.8508	1.3359
242000.0000	2.5556	1.8624	1.4569	2.5815	1.8514	1.3387
244000.0000	2.5484	1.8553	1.4498	2.5789	1.8482	1.3409
246000.0000	2.5533	1.8602	1.4547	2.5789	1.8503	1.3403
248000.0000	2.5512	1.8580	1.4525	2.5804	1.8529	1.3409
250000.0000	2.5506	1.8575	1.4520	2.5812	1.8527	1.3392
252000.0000	2.5485	1.8553	1.4498	2.5795	1.8511	1.3386
254000.0000	2.5469	1.8537	1.4483	2.5825	1.8520	1.3365
256000.0000	2.5492	1.8560	1.4506	2.5816	1.8471	1.3361
258000.0000	2.5529	1.8597	1.4542	2.5810	1.8483	1.3350
260000.0000	2.5526	1.8594	1.4540	2.5810	1.8488	1.3369
262000.0000	2.5544	1.8613	1.4558	2.5809	1.8503	1.3352
264000.0000	2.5559	1.8628	1.4573	2.5830	1.8502	1.3354
266000.0000	2.5569	1.8638	1.4583	2.5819	1.8486	1.3344
268000.0000	2.5538	1.8607	1.4552	2.5829	1.8477	1.3368
270000.0000	2.5534	1.8603	1.4548	2.5813	1.8488	1.3356
272000.0000	2.5528	1.8596	1.4542	2.5780	1.8478	1.3359
274000.0000	2.5531	1.8600	1.4545	2.5815	1.8474	1.3329
276000.0000	2.5497	1.8565	1.4510	2.5803	1.8476	1.3337
278000.0000	2.5522	1.8591	1.4536	2.5770	1.8502	1.3339
280000.0000	2.5537	1.8606	1.4551	2.5775	1.8504	1.3316
282000.0000	2.5570	1.8639	1.4584	2.5797	1.8526	1.3360
284000.0000	2.5561	1.8630	1.4575	2.5802	1.8517	1.3398
286000.0000	2.5522	1.8590	1.4536	2.5808	1.8511	1.3412
288000.0000	2.5509	1.8578	1.4523	2.5792	1.8506	1.3409
290000.0000	2.5529	1.8598	1.4543	2.5795	1.8514	1.3398
292000.0000	2.5525	1.8594	1.4539	2.5805	1.8502	1.3409
294000.0000	2.5553	1.8621	1.4567	2.5820	1.8478	1.3414
296000.0000	2.5569	1.8637	1.4583	2.5799	1.8488	1.3412
298000.0000	2.5566	1.8635	1.4580	2.5823	1.8476	1.3416
300000.0000	2.5568	1.8637	1.4582	2.5832	1.8493	1.3401
302000.0000	2.5539	1.8608	1.4553	2.5821	1.8509	1.3375
304000.0000	2.5542	1.8610	1.4556	2.5817	1.8540	1.3392
306000.0000	2.5533	1.8602	1.4547	2.5806	1.8549	1.3410
308000.0000	2.5520	1.8589	1.4534	2.5809	1.8543	1.3443
310000.0000	2.5470	1.8538	1.4484	2.5794	1.8542	1.3424
312000.0000	2.5475	1.8544	1.4489	2.5796	1.8537	1.3404
314000.0000	2.5504	1.8573	1.4518	2.5758	1.8537	1.3392
316000.0000	2.5550	1.8618	1.4564	2.5769	1.8520	1.3387
318000.0000	2.5524	1.8592	1.4538	2.5747	1.8514	1.3397
320000.0000	2.5543	1.8612	1.4557	2.5749	1.8517	1.3374
322000.0000	2.5542	1.8611	1.4556	2.5716	1.8497	1.3379
324000.0000	2.5553	1.8622	1.4567	2.5745	1.8486	1.3398
326000.0000	2.5554	1.8623	1.4568	2.5750	1.8499	1.3424
328000.0000	2.5556	1.8624	1.4570	2.5765	1.8490	1.3434
330000.0000	2.5549	1.8618	1.4563	2.5743	1.8478	1.3401
332000.0000	2.5554	1.8622	1.4568	2.5766	1.8491	1.3370
334000.0000	2.5534	1.8602	1.4548	2.5793	1.8516	1.3381
336000.0000	2.5530	1.8599	1.4544	2.5806	1.8504	1.3378
338000.0000	2.5545	1.8613	1.4558	2.5810	1.8506	1.3401
340000.0000	2.5521	1.8590	1.4535	2.5847	1.8505	1.3384
342000.0000	2.5526	1.8595	1.4540	2.5841	1.8499	1.3379
344000.0000	2.5563	1.8632	1.4577	2.5825	1.8534	1.3371
346000.0000	2.5562	1.8631	1.4576	2.5860	1.8504	1.3358
348000.0000	2.5498	1.8566	1.4512	2.5838	1.8497	1.3371
350000.0000	2.5518	1.8586	1.4532	2.5846	1.8503	1.3386
352000.0000	2.5501	1.8570	1.4515	2.5837	1.8483	1.3394
354000.0000	2.5495	1.8563	1.4509	2.5844	1.8491	1.3404
356000.0000	2.5504	1.8572	1.4517	2.5836	1.8499	1.3399
358000.0000	2.5534	1.8602	1.4548	2.5868	1.8497	1.3408
360000.0000	2.5530	1.8598	1.4543	2.5865	1.8481	1.3413
362000.0000	2.5541	1.8609	1.4555	2.5847	1.8517	1.3434
364000.0000	2.5536	1.8605	1.4550	2.5843	1.8532	1.3412
366000.0000	2.5555	1.8624	1.4569	2.5820	1.8537	1.3418
368000.0000	2.5537	1.8605	1.4551	2.5828	1.8506	1.3406
370000.0000	2.5516	1.8585	1.4530	2.5799	1.8522	1.3398
372000.0000	2.5506	1.8574	1.4520	2.5795	1.8518	1.3397
374000.0000	2.5513	1.8582	1.4527	2.5796	1.8498	1.3410
376000.0000	2.5512	1.8580	1.4526	2.5786	1.8518	1.3395
378000.0000	2.5513	1.8582	1.4527	2.5756	1.8505	1.3419
380000.0000	2.5489	1.8557	1.4502	2.5762	1.8494	1.3401
382000.0000	2.5479	1.8548	1.4493	2.5760	1.8488	1.3394
384000.0000	2.5512	1.8580	1.4526	2.5791	1.8480	1.3394
386000.0000	2.5525	1.8593	1.4539	2.5806	1.8465	1.3418
388000.0000	2.5474	1.8542	1.4488	2.5795	1.8443	1.3413
390000.0000	2.5484	1.8553	1.4498	2.5804	1.8428	1.3432
392000.0000	2.5510	1.8579	1.4524	2.5820	1.8417	1.3421
394000.0000	2.5542	1.8610	1.4555	2.5824	1.8406	1.3404
396000.0000	2.5544	1.8613	1.4558	2.5824	1.8416	1.3398
398000.0000	2.5509	1.8577	1.4523	2.5835	1.8417	1.3389
400000.0000	2.5506	1.8575	1.4520	2.5835	1.8413	1.3388
402000.0000	2.5517	1.8586	1.4531	2.5823	1.8446	1.3392
404000.0000	2.5536	1.8605	1.4550	2.5843	1.8457	1.3398
406000.0000	2.5509	1.8577	1.4522	2.5815	1.8451	1.3402
408000.0000	2.5522	1.8591	1.4536	2.5834	1.8460	1.3399
410000.0000	2.5555	1.8624	1.4569	2.5835	1.8483	1.3413
412000.0000	2.5543	1.8611	1.4557	2.5841	1.8486	1.3427
414000.0000	2.5526	1.8595	1.4540	2.5885	1.8505	1.3443
416000.0000	2.5531	1.8599	1.4545	2.5855	1.8484	1.3418
418000.0000	2.5566	1.8635	1.4580	2.5861	1.8502	1.3422
420000.0000	2.5532	1.8601	1.4546	2.5842	1.8480	1.3415
422000.0000	2.5474	1.8542	1.4487	2.5802	1.8472	1.3431
424000.0000	2.5496	1.8564	1.4509	2.5772	1.8474	1.3426
426000.0000	2.5504	1.8572	1.4517	2.5795	1.8516	1.3455
428000.0000	2.5508	1.8577	1.4522	2.5790	1.8491	1.3454
430000.0000	2.5503	1.8571	1.4516	2.5809	1.8497	1.3448
432000.0000	2.5523	1.8592	1.4537	2.5800	1.8499	1.3431
434000.0000	2.5515	1.8583	1.4529	2.5797	1.8483	1.3458
436000.0000	2.5513	1.8581	1.4527	2.5797	1.8482	1.3459
438000.0000	2.5486	1.8555	1.4500	2.5778	1.8461	1.3458
440000.0000	2.5483	1.8551	1.4497	2.5763	1.8456	1.3458
442000.0000	2.5552	1.8620	1.4565	2.5773	1.8451	1.3457
444000.0000	2.5519	1.8588	1.4533	2.5774	1.8431	1.3467
446000.0000	2.5499	1.8568	1.4513	2.5787	1.8443	1.3445
448000.0000	2.5528	1.8596	1.4542	2.5788	1.8433	1.3446
450000.0000	2.5512	1.8581	1.4526	2.5793	1.8429	1.3432
452000.0000	2.5492	1.8561	1.4506	2.5767	1.8416	1.3415
454000.0000	2.5505	1.8573	1.4519	2.5765	1.8405	1.3427
456000.0000	2.5490	1.8558	1.4503	2.5749	1.8377	1.3444
458000.0000	2.5479	1.8547	1.4493	2.5746	1.8373	1.3444
460000.0000	2.5466	1.8535	1.4480	2.5738	1.8340	1.3449
462000.0000	2.5459	1.8528	1.4473	2.5733	1.8336	1.3457
464000.0000	2.5491	1.8560	1.4505	2.5739	1.8328	1.3455
466000.0000	2.5518	1.8586	1.4531	2.5723	1.8325	1.3433
468000.0000	2.5541	1.8609	1.4555	2.5715	1.8352	1.3443
470000.0000	2.5549	1.8618	1.4563	2.5680	1.8408	1.3472
472000.0000	2.5545	1.8614	1.4559	2.5675	1.8442	1.3473
474000.0000	2.5527	1.8595	1.4541	2.5671	1.8465	1.3490
476000.0000	2.5528	1.8597	1.4542	2.5682	1.8486	1.3515
478000.0000	2.5496	1.8565	1.4510	2.5698	1.8477	1.3506
480000.0000	2.5529	1.8598	1.4543	2.5695	1.8488	1.3493
482000.0000	2.5487	1.8555	1.4501	2.5708	1.8486	1.3512
484000.0000	2.5534	1.8602	1.4548	2.5712	1.8487	1.3520
486000.0000	2.5553	1.8621	1.4567	2.5734	1.8489	1.3521
488000.0000	2.5486	1.8555	1.4500	2.5715	1.8513	1.3495
490000.0000	2.5477	1.8545	1.4491	2.5729	1.8520	1.3502
492000.0000	2.5539	1.8608	1.4553	2.5738	1.8551	1.3488
494000.0000	2.5539	1.8607	1.4553	2.5756	1.8552	1.3491
496000.0000	2.5519	1.8588	1.4533	2.5736	1.8519	1.3485
498000.0000	2.5541	1.8609	1.4554	2.5741	1.8537	1.3479
500000.0000	2.5549	1.8618	1.4563	2.5773	1.8552	1.3478


==> Data/a090_propfairness_outages.txt <==
rate    cdf1    cdf2    cdf3
0.0000	0.0760	0.1164	0.0980
0.0200	0.0774	0.1186	0.0999
0.0400	0.0789	0.1208	0.1018
0.0600	0.0805	0.1231	0.1037
0.0800	0.0820	0.1255	0.1057
0.1000	0.0836	0.1278	0.1077
0.1200	0.0852	0.1302	0.1098
0.1400	0.0869	0.1327	0.1119
0.1600	0.0885	0.1352	0.1140
0.1800	0.0902	0.1377	0.1162
0.2000	0.0920	0.1403	0.1184
0.2200	0.0937	0.1429	0.1206
0.2400	0.0955	0.1456	0.1229
0.2600	0.0974	0.1483	0.1252
0.2800	0.0992	0.1510	0.1276
0.3000	0.1011	0.1538	0.1300
0.3200	0.1031	0.1567	0.1324
0.3400	0.1050	0.1596	0.1349
0.3600	0.1070	0.1625	0.1374
0.3800	0.1091	0.1655	0.1400
0.4000	0.1112	0.1686	0.1426
0.4200	0.1133	0.1717	0.1453
0.4400	0.1154	0.1748	0.1480
0.4600	0.1176	0.1780	0.1507
0.4800	0.1198	0.1813	0.1535
0.5000	0.1221	0.1846	0.1564
0.5200	0.1244	0.1879	0.1593
0.5400	0.1268	0.1913	0.1622
0.5600	0.1292	0.1948	0.1652
0.5800	0.1316	0.1983	0.1683
0.6000	0.1341	0.2019	0.1713
0.6200	0.1366	0.2055	0.1745
0.6400	0.1391	0.2092	0.1777
0.6600	0.1417	0.2129	0.1809
0.6800	0.1444	0.2167	0.1842
0.7000	0.1471	0.2206	0.1876
0.7200	0.1498	0.2245	0.1910
0.7400	0.1526	0.2285	0.1944
0.7600	0.1554	0.2325	0.1979
0.7800	0.1583	0.2366	0.2015
0.8000	0.1612	0.2407	0.2051
0.8200	0.1642	0.2449	0.2088
0.8400	0.1672	0.2492	0.2125
0.8600	0.1703	0.2536	0.2163
0.8800	0.1734	0.2580	0.2202
0.9000	0.1766	0.2624	0.2241
0.9200	0.1798	0.2669	0.2280
0.9400	0.1831	0.2715	0.2321
0.9600	0.1864	0.2762	0.2362
0.9800	0.1898	0.2809	0.2403
1.0000	0.1932	0.2856	0.2445
1.0200	0.1967	0.2905	0.2488
1.0400	0.2003	0.2954	0.2531
1.0600	0.2039	0.3004	0.2575
1.0800	0.2075	0.3054	0.2619
1.1000	0.2112	0.3105	0.2665
1.1200	0.2150	0.3156	0.2710
1.1400	0.2189	0.3209	0.2757
1.1600	0.2227	0.3261	0.2804
1.1800	0.2267	0.3315	0.2852
1.2000	0.2307	0.3369	0.2900
1.2200	0.2348	0.3424	0.2949
1.2400	0.2389	0.3479	0.2998
1.2600	0.2431	0.3535	0.3049
1.2800	0.2473	0.3592	0.3100
1.3000	0.2516	0.3650	0.3151
1.3200	0.2560	0.3708	0.3203
1.3400	0.2604	0.3766	0.3256
1.3600	0.2649	0.3825	0.3309
1.3800	0.2695	0.3885	0.3364
1.4000	0.2741	0.3946	0.3418
1.4200	0.2788	0.4007	0.3474
1.4400	0.2835	0.4068	0.3530
1.4600	0.2883	0.4131	0.3586
1.4800	0.2932	0.4194	0.3644
1.5000	0.2981	0.4257	0.3702
1.5200	0.3031	0.4321	0.3760
1.5400	0.3082	0.4385	0.3819
1.5600	0.3133	0.4451	0.3879
1.5800	0.3185	0.4516	0.3939
1.6000	0.3238	0.4582	0.4000
1.6200	0.3291	0.4649	0.4062
1.6400	0.3345	0.4716	0.4124
1.6600	0.3400	0.4784	0.4187
1.6800	0.3455	0.4852	0.4250
1.7000	0.3510	0.4921	0.4314
1.7200	0.3567	0.4990	0.4379
1.7400	0.3624	0.5059	0.4444
1.7600	0.3682	0.5129	0.4509
1.7800	0.3740	0.5199	0.4576
1.8000	0.3799	0.5270	0.4642
1.8200	0.3859	0.5341	0.4709
1.8400	0.3919	0.5412	0.4777
1.8600	0.3980	0.5484	0.4845
1.8800	0.4041	0.5556	0.4913
1.9000	0.4103	0.5628	0.4982
1.9200	0.4166	0.5700	0.5052
1.9400	0.4229	0.5773	0.5122
1.9600	0.4292	0.5846	0.5192
1.9800	0.4357	0.5919	0.5263
2.0000	0.4422	0.5992	0.5334
2.0200	0.4487	0.6066	0.5405
2.0400	0.4553	0.6139	0.5476
2.0600	0.4619	0.6213	0.5548
2.0800	0.4686	0.6286	0.5621
2.1000	0.4754	0.6360	0.5693
2.1200	0.4822	0.6433	0.5766
2.1400	0.4890	0.6507	0.5839
2.1600	0.4959	0.6580	0.5912
2.1800	0.5028	0.6654	0.5985
2.2000	0.5098	0.6727	0.6058
2.2200	0.5168	0.6800	0.6132
2.2400	0.5238	0.6873	0.6205
2.2600	0.5309	0.6945	0.6279
2.2800	0.5380	0.7018	0.6352
2.3000	0.5452	0.7090	0.6426
2.3200	0.5524	0.7161	0.6499
2.3400	0.5596	0.7232	0.6573
2.3600	0.5668	0.7303	0.6646
2.3800	0.5741	0.7374	0.6719
2.4000	0.5814	0.7444	0.6792
2.4200	0.5887	0.7513	0.6865
2.4400	0.5960	0.7582	0.6938
2.4600	0.6033	0.7651	0.7010
2.4800	0.6106	0.7718	0.7082
2.5000	0.6180	0.7785	0.7154
2.5200	0.6253	0.7852	0.7225
2.5400	0.6327	0.7918	0.7296
2.5600	0.6401	0.7983	0.7367
2.5800	0.6474	0.8047	0.7437
2.6000	0.6548	0.8110	0.7506
2.6200	0.6621	0.8173	0.7575
2.6400	0.6694	0.8234	0.7644
2.6600	0.6767	0.8295	0.7711
2.6800	0.6840	0.8355	0.7779
2.7000	0.6913	0.8414	0.7845
2.7200	0.6985	0.8472	0.7911
2.7400	0.7058	0.8529	0.7976
2.7600	0.7129	0.8585	0.8040
2.7800	0.7201	0.8639	0.8104
2.8000	0.7272	0.8693	0.8166
2.8200	0.7343	0.8746	0.8228
2.8400	0.7413	0.8797	0.8289
2.8600	0.7483	0.8848	0.8349
2.8800	0.7552	0.8897	0.8408
2.9000	0.7620	0.8945	0.8466
2.9200	0.7688	0.8992	0.8523
2.9400	0.7756	1.0000	0.8579
2.9600	0.7822	1.0000	0.8634
2.9800	0.7888	1.0000	0.8688
3.0000	0.7954	1.0000	0.8740
3.0200	0.8018	1.0000	0.8792
3.0400	0.8082	1.0000	0.8843
3.0600	0.8145	1.0000	0.8892
3.0800	0.8207	1.0000	0.8940
3.1000	0.8268	1.0000	0.8987
3.1200	0.8329	1.0000	1.0000
3.1400	0.8388	1.0000	1.0000
3.1600	0.8446	1.0000	1.0000
3.1800	0.8504	1.0000	1.0000
3.2000	0.8560	1.0000	1.0000
3.2200	0.8615	1.0000	1.0000
3.2400	0.8669	1.0000	1.0000
3.2600	0.8723	1.0000	1.0000
3.2800	0.8775	1.0000	1.0000
3.3000	0.8825	1.0000	1.0000
3.3200	0.8875	1.0000	1.0000
3.3400	0.8924	1.0000	1.0000
3.3600	0.8971	1.0000	1.0000
3.3800	1.0000	1.0000	1.0000
3.4000	1.0000	1.0000	1.0000
3.4200	1.0000	1.0000	1.0000
3.4400	1.0000	1.0000	1.0000
3.4600	1.0000	1.0000	1.0000
3.4800	1.0000	1.0000	1.0000
3.5000	1.0000	1.0000	1.0000
3.5200	1.0000	1.0000	1.0000
3.5400	1.0000	1.0000	1.0000
3.5600	1.0000	1.0000	1.0000
3.5800	1.0000	1.0000	1.0000
3.6000	1.0000	1.0000	1.0000
3.6200	1.0000	1.0000	1.0000
3.6400	1.0000	1.0000	1.0000
3.6600	1.0000	1.0000	1.0000
3.6800	1.0000	1.0000	1.0000
3.7000	1.0000	1.0000	1.0000
3.7200	1.0000	1.0000	1.0000
3.7400	1.0000	1.0000	1.0000
3.7600	1.0000	1.0000	1.0000
3.7800	1.0000	1.0000	1.0000
3.8000	1.0000	1.0000	1.0000
3.8200	1.0000	1.0000	1.0000
3.8400	1.0000	1.0000	1.0000
3.8600	1.0000	1.0000	1.0000
3.8800	1.0000	1.0000	1.0000
3.9000	1.0000	1.0000	1.0000
3.9200	1.0000	1.0000	1.0000
3.9400	1.0000	1.0000	1.0000
3.9600	1.0000	1.0000	1.0000
3.9800	1.0000	1.0000	1.0000
4.0000	1.0000	1.0000	1.0000


==> Data/a090_propfairness_vars.txt <==
index       t1      t2      t3      t_pd1   t_pd2   t_pd3
1.0000	    3.8904	3.0586	3.4038	3.8904	3.0586	3.4038
2000.0000	3.3161	2.6252	2.9120	3.8807	3.0499	3.3948
4000.0000	3.3763	2.6878	2.9737	3.8717	3.0426	3.3866
6000.0000	3.4181	2.7320	3.0168	3.8627	3.0356	3.3795
8000.0000	3.4459	2.7622	3.0461	3.8551	3.0294	3.3721
10000.0000	3.4642	2.7829	3.0658	3.8479	3.0235	3.3657
12000.0000	3.4788	2.7999	3.0819	3.8403	3.0176	3.3586
14000.0000	3.4834	2.8068	3.0878	3.8334	3.0129	3.3529
16000.0000	3.4905	2.8162	3.0963	3.8270	3.0092	3.3473
18000.0000	3.4902	2.8178	3.0972	3.8191	3.0048	3.3412
20000.0000	3.4928	2.8228	3.1011	3.8114	2.9993	3.3361
22000.0000	3.4922	2.8243	3.1019	3.8050	2.9948	3.3312
24000.0000	3.4927	2.8271	3.1040	3.7985	2.9905	3.3257
26000.0000	3.4943	2.8308	3.1069	3.7917	2.9864	3.3204
28000.0000	3.4929	2.8313	3.1067	3.7854	2.9820	3.3144
30000.0000	3.4891	2.8296	3.1042	3.7800	2.9786	3.3093
32000.0000	3.4874	2.8298	3.1035	3.7738	2.9751	3.3053
34000.0000	3.4836	2.8279	3.1008	3.7666	2.9717	3.3006
36000.0000	3.4823	2.8284	3.1005	3.7601	2.9672	3.2958
38000.0000	3.4830	2.8310	3.1024	3.7542	2.9643	3.2910
40000.0000	3.4818	2.8317	3.1023	3.7483	2.9611	3.2870
42000.0000	3.4820	2.8336	3.1036	3.7427	2.9575	3.2833
44000.0000	3.4840	2.8375	3.1067	3.7367	2.9547	3.2789
46000.0000	3.4823	2.8376	3.1062	3.7320	2.9513	3.2754
48000.0000	3.4790	2.8360	3.1039	3.7264	2.9480	3.2720
50000.0000	3.4790	2.8377	3.1051	3.7206	2.9462	3.2680
52000.0000	3.4777	2.8385	3.1049	3.7147	2.9435	3.2626
54000.0000	3.4749	2.8374	3.1031	3.7082	2.9409	3.2599
56000.0000	3.4733	2.8375	3.1024	3.7025	2.9375	3.2552
58000.0000	3.4734	2.8397	3.1040	3.6982	2.9347	3.2511
60000.0000	3.4720	2.8400	3.1036	3.6933	2.9317	3.2473
62000.0000	3.4691	2.8388	3.1018	3.6891	2.9296	3.2434
64000.0000	3.4710	2.8423	3.1047	3.6839	2.9263	3.2391
66000.0000	3.4682	2.8412	3.1030	3.6791	2.9245	3.2354
68000.0000	3.4712	2.8459	3.1069	3.6746	2.9216	3.2323
70000.0000	3.4679	2.8442	3.1045	3.6691	2.9181	3.2298
72000.0000	3.4646	2.8426	3.1023	3.6634	2.9162	3.2269
74000.0000	3.4648	2.8441	3.1033	3.6583	2.9145	3.2235
76000.0000	3.4654	2.8461	3.1047	3.6540	2.9116	3.2201
78000.0000	3.4671	2.8496	3.1076	3.6489	2.9090	3.2170
80000.0000	3.4676	2.8515	3.1090	3.6451	2.9060	3.2141
82000.0000	3.4625	2.8478	3.1049	3.6400	2.9032	3.2103
84000.0000	3.4627	2.8493	3.1058	3.6362	2.9025	3.2077
86000.0000	3.4622	2.8502	3.1062	3.6324	2.9008	3.2054
88000.0000	3.4607	2.8501	3.1054	3.6275	2.8988	3.2027
90000.0000	3.4592	2.8504	3.1051	3.6240	2.8967	3.1994
92000.0000	3.4590	2.8518	3.1060	3.6197	2.8954	3.1961
94000.0000	3.4568	2.8509	3.1046	3.6164	2.8933	3.1931
96000.0000	3.4583	2.8537	3.1066	3.6123	2.8914	3.1924
98000.0000	3.4584	2.8552	3.1075	3.6097	2.8891	3.1898
100000.0000	3.4564	2.8545	3.1063	3.6057	2.8877	3.1872
102000.0000	3.4583	2.8578	3.1090	3.6021	2.8859	3.1845
104000.0000	3.4564	2.8573	3.1080	3.5989	2.8848	3.1814
106000.0000	3.4554	2.8578	3.1078	3.5947	2.8833	3.1790
108000.0000	3.4535	2.8570	3.1066	3.5910	2.8817	3.1758
110000.0000	3.4521	2.8569	3.1061	3.5876	2.8812	3.1742
112000.0000	3.4519	2.8579	3.1068	3.5836	2.8802	3.1718
114000.0000	3.4497	2.8570	3.1053	3.5801	2.8787	3.1691
116000.0000	3.4494	2.8581	3.1059	3.5766	2.8776	3.1667
118000.0000	3.4485	2.8584	3.1059	3.5744	2.8769	3.1649
120000.0000	3.4473	2.8583	3.1053	3.5717	2.8762	3.1622
122000.0000	3.4477	2.8599	3.1064	3.5686	2.8763	3.1605
124000.0000	3.4498	2.8629	3.1090	3.5650	2.8743	3.1596
126000.0000	3.4489	2.8631	3.1087	3.5621	2.8751	3.1580
128000.0000	3.4484	2.8637	3.1089	3.5596	2.8738	3.1551
130000.0000	3.4501	2.8665	3.1112	3.5568	2.8735	3.1543
132000.0000	3.4485	2.8660	3.1103	3.5541	2.8729	3.1528
134000.0000	3.4440	2.8628	3.1068	3.5526	2.8722	3.1516
136000.0000	3.4419	2.8619	3.1056	3.5502	2.8717	3.1497
138000.0000	3.4395	2.8605	3.1039	3.5468	2.8711	3.1472
140000.0000	3.4402	2.8622	3.1051	3.5436	2.8698	3.1469
142000.0000	3.4398	2.8629	3.1052	3.5401	2.8694	3.1460
144000.0000	3.4370	2.8613	3.1030	3.5382	2.8696	3.1447
146000.0000	3.4348	2.8602	3.1014	3.5357	2.8698	3.1436
148000.0000	3.4318	2.8581	3.0990	3.5334	2.8692	3.1434
150000.0000	3.4348	2.8622	3.1024	3.5317	2.8705	3.1424
152000.0000	3.4349	2.8636	3.1033	3.5295	2.8678	3.1401
154000.0000	3.4372	2.8665	3.1062	3.5254	2.8685	3.1398
156000.0000	3.4393	2.8699	3.1091	3.5238	2.8678	3.1377
158000.0000	3.4387	2.8700	3.1087	3.5209	2.8668	3.1361
160000.0000	3.4402	2.8723	3.1107	3.5190	2.8677	3.1338
162000.0000	3.4391	2.8723	3.1103	3.5172	2.8671	3.1323
164000.0000	3.4376	2.8716	3.1092	3.5148	2.8660	3.1316
166000.0000	3.4353	2.8702	3.1077	3.5137	2.8670	3.1301
168000.0000	3.4374	2.8732	3.1102	3.5117	2.8660	3.1284
170000.0000	3.4363	2.8728	3.1095	3.5098	2.8661	3.1287
172000.0000	3.4341	2.8716	3.1079	3.5083	2.8655	3.1270
174000.0000	3.4343	2.8726	3.1086	3.5071	2.8648	3.1253
176000.0000	3.4308	2.8699	3.1058	3.5056	2.8637	3.1244
178000.0000	3.4346	2.8748	3.1104	3.5041	2.8627	3.1233
180000.0000	3.4356	2.8766	3.1119	3.5031	2.8622	3.1225
182000.0000	3.4325	2.8742	3.1094	3.5020	2.8624	3.1200
184000.0000	3.4293	2.8718	3.1062	3.4996	2.8624	3.1191
186000.0000	3.4286	2.8721	3.1062	3.4972	2.8620	3.1170
188000.0000	3.4276	2.8720	3.1058	3.4947	2.8626	3.1153
190000.0000	3.4305	2.8758	3.1093	3.4934	2.8627	3.1151
192000.0000	3.4324	2.8786	3.1117	3.4897	2.8630	3.1148
194000.0000	3.4294	2.8764	3.1093	3.4878	2.8635	3.1148
196000.0000	3.4281	2.8760	3.1085	3.4870	2.8652	3.1152
198000.0000	3.4267	2.8754	3.1078	3.4852	2.8668	3.1143
200000.0000	3.4250	2.8746	3.1067	3.4848	2.8676	3.1121
202000.0000	3.4240	2.8742	3.1059	3.4839	2.8690	3.1115
204000.0000	3.4232	2.8741	3.1056	3.4811	2.8683	3.1109
206000.0000	3.4247	2.8765	3.1076	3.4808	2.8662	3.1104
208000.0000	3.4249	2.8773	3.1082	3.4805	2.8669	3.1102
210000.0000	3.4225	2.8758	3.1064	3.4792	2.8677	3.1094
212000.0000	3.4207	2.8748	3.1051	3.4775	2.8677	3.1088
214000.0000	3.4197	2.8745	3.1045	3.4760	2.8685	3.1081
216000.0000	3.4202	2.8758	3.1055	3.4742	2.8698	3.1065
218000.0000	3.4204	2.8766	3.1061	3.4730	2.8712	3.1060
220000.0000	3.4187	2.8756	3.1050	3.4714	2.8715	3.1039
222000.0000	3.4188	2.8765	3.1056	3.4698	2.8717	3.1036
224000.0000	3.4185	2.8768	3.1055	3.4678	2.8722	3.1033
226000.0000	3.4180	2.8772	3.1055	3.4667	2.8721	3.1026
228000.0000	3.4182	2.8780	3.1062	3.4639	2.8726	3.1022
230000.0000	3.4205	2.8811	3.1090	3.4623	2.8711	3.1025
232000.0000	3.4241	2.8855	3.1130	3.4614	2.8708	3.1020
234000.0000	3.4213	2.8835	3.1107	3.4597	2.8705	3.1022
236000.0000	3.4186	2.8814	3.1082	3.4581	2.8715	3.1023
238000.0000	3.4175	2.8810	3.1076	3.4577	2.8722	3.1017
240000.0000	3.4201	2.8841	3.1107	3.4577	2.8723	3.1022
242000.0000	3.4207	2.8851	3.1113	3.4558	2.8733	3.1028
244000.0000	3.4208	2.8859	3.1116	3.4552	2.8739	3.1013
246000.0000	3.4206	2.8863	3.1119	3.4556	2.8749	3.1021
248000.0000	3.4166	2.8830	3.1084	3.4546	2.8760	3.1005
250000.0000	3.4162	2.8831	3.1085	3.4534	2.8763	3.1005
252000.0000	3.4170	2.8845	3.1096	3.4513	2.8774	3.1008
254000.0000	3.4122	2.8804	3.1054	3.4497	2.8763	3.1001
256000.0000	3.4163	2.8851	3.1097	3.4493	2.8767	3.0998
258000.0000	3.4162	2.8856	3.1100	3.4505	2.8769	3.0991
260000.0000	3.4144	2.8844	3.1084	3.4487	2.8774	3.1005
262000.0000	3.4154	2.8859	3.1098	3.4481	2.8780	3.1005
264000.0000	3.4148	2.8859	3.1097	3.4487	2.8784	3.0999
266000.0000	3.4168	2.8885	3.1121	3.4480	2.8788	3.1015
268000.0000	3.4145	2.8869	3.1101	3.4467	2.8783	3.1010
270000.0000	3.4137	2.8864	3.1097	3.4460	2.8800	3.0996
272000.0000	3.4144	2.8877	3.1107	3.4453	2.8788	3.0993
274000.0000	3.4137	2.8877	3.1105	3.4448	2.8793	3.0981
276000.0000	3.4128	2.8873	3.1100	3.4444	2.8801	3.0969
278000.0000	3.4122	2.8870	3.1094	3.4437	2.8804	3.0983
280000.0000	3.4123	2.8877	3.1100	3.4431	2.8811	3.0998
282000.0000	3.4092	2.8851	3.1071	3.4419	2.8826	3.1007
284000.0000	3.4098	2.8862	3.1078	3.4413	2.8827	3.1019
286000.0000	3.4076	2.8846	3.1058	3.4417	2.8815	3.1015
288000.0000	3.4093	2.8868	3.1077	3.4411	2.8806	3.1005
290000.0000	3.4118	2.8899	3.1106	3.4409	2.8811	3.1006
292000.0000	3.4118	2.8905	3.1110	3.4413	2.8827	3.0995
294000.0000	3.4134	2.8927	3.1130	3.4413	2.8828	3.0987
296000.0000	3.4134	2.8930	3.1130	3.4415	2.8817	3.0979
298000.0000	3.4129	2.8932	3.1127	3.4404	2.8828	3.0991
300000.0000	3.4118	2.8927	3.1120	3.4403	2.8826	3.0998
302000.0000	3.4106	2.8917	3.1111	3.4393	2.8851	3.0998
304000.0000	3.4084	2.8898	3.1091	3.4387	2.8855	3.0991
306000.0000	3.4096	2.8915	3.1106	3.4387	2.8849	3.0996
308000.0000	3.4073	2.8896	3.1083	3.4390	2.8838	3.0999
310000.0000	3.4078	2.8906	3.1093	3.4386	2.8834	3.0986
312000.0000	3.4081	2.8914	3.1099	3.4376	2.8821	3.0986
314000.0000	3.4100	2.8935	3.1118	3.4353	2.8830	3.0981
316000.0000	3.4089	2.8930	3.1110	3.4351	2.8840	3.0982
318000.0000	3.4092	2.8937	3.1114	3.4334	2.8854	3.0987
320000.0000	3.4092	2.8940	3.1118	3.4331	2.8849	3.0995
322000.0000	3.4119	2.8970	3.1146	3.4319	2.8871	3.0996
324000.0000	3.4090	2.8948	3.1120	3.4317	2.8878	3.1013
326000.0000	3.4082	2.8945	3.1114	3.4314	2.8874	3.1003
328000.0000	3.4075	2.8944	3.1112	3.4308	2.8873	3.1012
330000.0000	3.4108	2.8980	3.1147	3.4302	2.8880	3.1014
332000.0000	3.4109	2.8985	3.1152	3.4294	2.8889	3.1013
334000.0000	3.4073	2.8953	3.1119	3.4294	2.8889	3.1011
336000.0000	3.4063	2.8947	3.1112	3.4286	2.8891	3.1025
338000.0000	3.4050	2.8939	3.1101	3.4284	2.8886	3.1034
340000.0000	3.4035	2.8930	3.1090	3.4276	2.8882	3.1039
342000.0000	3.4059	2.8958	3.1116	3.4266	2.8885	3.1036
344000.0000	3.4071	2.8971	3.1130	3.4260	2.8904	3.1016
346000.0000	3.4062	2.8969	3.1126	3.4268	2.8911	3.1010
348000.0000	3.4048	2.8959	3.1113	3.4253	2.8911	3.1014
350000.0000	3.4025	2.8941	3.1092	3.4259	2.8918	3.1030
352000.0000	3.4025	2.8945	3.1095	3.4256	2.8918	3.1029
354000.0000	3.4005	2.8930	3.1076	3.4257	2.8924	3.1035
356000.0000	3.4015	2.8945	3.1089	3.4253	2.8912	3.1037
358000.0000	3.4000	2.8936	3.1079	3.4249	2.8916	3.1037
360000.0000	3.4013	2.8954	3.1094	3.4244	2.8926	3.1034
362000.0000	3.4017	2.8958	3.1097	3.4229	2.8931	3.1039
364000.0000	3.4018	2.8962	3.1101	3.4225	2.8930	3.1045
366000.0000	3.4020	2.8967	3.1103	3.4227	2.8918	3.1043
368000.0000	3.4023	2.8974	3.1108	3.4218	2.8924	3.1041
370000.0000	3.4027	2.8979	3.1112	3.4203	2.8915	3.1024
372000.0000	3.4020	2.8974	3.1107	3.4206	2.8916	3.1019
374000.0000	3.4021	2.8980	3.1110	3.4200	2.8918	3.1025
376000.0000	3.4011	2.8972	3.1102	3.4207	2.8936	3.1027
378000.0000	3.4028	2.8990	3.1118	3.4203	2.8939	3.1028
380000.0000	3.4024	2.8990	3.1116	3.4196	2.8930	3.1028
382000.0000	3.4004	2.8974	3.1099	3.4200	2.8940	3.1015
384000.0000	3.3997	2.8972	3.1096	3.4195	2.8929	3.1003
386000.0000	3.4001	2.8982	3.1102	3.4197	2.8928	3.1017
388000.0000	3.4007	2.8992	3.1111	3.4191	2.8925	3.1020
390000.0000	3.4005	2.8994	3.1110	3.4188	2.8931	3.1019
392000.0000	3.3990	2.8984	3.1099	3.4193	2.8929	3.1023
394000.0000	3.4017	2.9015	3.1129	3.4186	2.8934	3.1018
396000.0000	3.4000	2.9003	3.1115	3.4179	2.8920	3.1016
398000.0000	3.3982	2.8990	3.1101	3.4170	2.8904	3.1014
400000.0000	3.3987	2.8998	3.1105	3.4167	2.8911	3.1028
402000.0000	3.3973	2.8986	3.1091	3.4165	2.8905	3.1012
404000.0000	3.3956	2.8972	3.1076	3.4156	2.8914	3.1005
406000.0000	3.3977	2.8995	3.1098	3.4151	2.8928	3.0993
408000.0000	3.3956	2.8977	3.1079	3.4151	2.8930	3.1014
410000.0000	3.3955	2.8980	3.1081	3.4152	2.8943	3.1011
412000.0000	3.3961	2.8988	3.1087	3.4155	2.8955	3.1017
414000.0000	3.3922	2.8955	3.1052	3.4164	2.8955	3.1025
416000.0000	3.3966	2.9000	3.1096	3.4158	2.8941	3.1019
418000.0000	3.3967	2.9004	3.1099	3.4150	2.8954	3.1018
420000.0000	3.3981	2.9020	3.1115	3.4148	2.8957	3.1010
422000.0000	3.3951	2.8992	3.1083	3.4125	2.8952	3.1016
424000.0000	3.3959	2.9001	3.1091	3.4123	2.8951	3.1017
426000.0000	3.3906	2.8952	3.1039	3.4133	2.8938	3.1014
428000.0000	3.3927	2.8976	3.1061	3.4119	2.8932	3.1016
430000.0000	3.3909	2.8963	3.1046	3.4122	2.8929	3.1009
432000.0000	3.3938	2.8994	3.1077	3.4120	2.8930	3.1016
434000.0000	3.3935	2.8995	3.1075	3.4123	2.8944	3.1030
436000.0000	3.3934	2.8996	3.1074	3.4118	2.8953	3.1040
438000.0000	3.3962	2.9028	3.1103	3.4119	2.8941	3.1026
440000.0000	3.3956	2.9025	3.1096	3.4111	2.8939	3.1034
442000.0000	3.3969	2.9041	3.1111	3.4098	2.8940	3.1053
444000.0000	3.3966	2.9042	3.1110	3.4089	2.8951	3.1042
446000.0000	3.3965	2.9043	3.1111	3.4086	2.8949	3.1050
448000.0000	3.3965	2.9047	3.1113	3.4088	2.8929	3.1054
450000.0000	3.3939	2.9024	3.1089	3.4090	2.8943	3.1051
452000.0000	3.3941	2.9027	3.1091	3.4072	2.8939	3.1040
454000.0000	3.3945	2.9033	3.1096	3.4078	2.8954	3.1034
456000.0000	3.3946	2.9037	3.1097	3.4078	2.8952	3.1036
458000.0000	3.3929	2.9024	3.1082	3.4085	2.8938	3.1030
460000.0000	3.3929	2.9027	3.1082	3.4083	2.8928	3.1037
462000.0000	3.3921	2.9023	3.1074	3.4081	2.8929	3.1038
464000.0000	3.3928	2.9034	3.1083	3.4089	2.8922	3.1029
466000.0000	3.3961	2.9069	3.1117	3.4088	2.8916	3.1026
468000.0000	3.3954	2.9062	3.1108	3.4081	2.8924	3.1032
470000.0000	3.3936	2.9043	3.1089	3.4085	2.8952	3.1044
472000.0000	3.3937	2.9044	3.1090	3.4081	2.8985	3.1048
474000.0000	3.3916	2.9024	3.1068	3.4073	2.9004	3.1057
476000.0000	3.3917	2.9027	3.1070	3.4064	2.8992	3.1059
478000.0000	3.3921	2.9035	3.1076	3.4054	2.8992	3.1042
480000.0000	3.3932	2.9049	3.1090	3.4052	2.8983	3.1029
482000.0000	3.3917	2.9037	3.1076	3.4045	2.8979	3.1031
484000.0000	3.3932	2.9053	3.1092	3.4053	2.8985	3.1014
486000.0000	3.3943	2.9066	3.1104	3.4058	2.8985	3.1014
488000.0000	3.3926	2.9049	3.1087	3.4034	2.8982	3.1004
490000.0000	3.3901	2.9026	3.1063	3.4033	2.8985	3.1008
492000.0000	3.3905	2.9031	3.1069	3.4031	2.8996	3.1010
494000.0000	3.3902	2.9032	3.1069	3.4034	2.8996	3.1014
496000.0000	3.3903	2.9037	3.1070	3.4014	2.8978	3.1017
498000.0000	3.3892	2.9028	3.1061	3.4014	2.8987	3.1009
500000.0000	3.3883	2.9023	3.1055	3.4020	2.8986	3.1015


==> Data/a090_sumrate_outages.txt <==
rate    cdf1    cdf2    cdf3
0.0000	0.0634	0.1227	0.1783
0.0200	0.0646	0.1251	0.1816
0.0400	0.0659	0.1274	0.1849
0.0600	0.0672	0.1298	0.1883
0.0800	0.0685	0.1323	0.1917
0.1000	0.0698	0.1347	0.1951
0.1200	0.0712	0.1373	0.1987
0.1400	0.0726	0.1398	0.2022
0.1600	0.0740	0.1425	0.2059
0.1800	0.0754	0.1451	0.2096
0.2000	0.0769	0.1478	0.2133
0.2200	0.0784	0.1506	0.2171
0.2400	0.0799	0.1534	0.2210
0.2600	0.0814	0.1562	0.2249
0.2800	0.0830	0.1591	0.2289
0.3000	0.0846	0.1620	0.2329
0.3200	0.0862	0.1650	0.2370
0.3400	0.0879	0.1681	0.2412
0.3600	0.0896	0.1711	0.2454
0.3800	0.0913	0.1743	0.2497
0.4000	0.0931	0.1775	0.2540
0.4200	0.0949	0.1807	0.2584
0.4400	0.0967	0.1840	0.2629
0.4600	0.0985	0.1873	0.2674
0.4800	0.1004	0.1907	0.2720
0.5000	0.1023	0.1942	0.2767
0.5200	0.1043	0.1977	0.2814
0.5400	0.1063	0.2013	0.2862
0.5600	0.1083	0.2049	0.2910
0.5800	0.1104	0.2086	0.2959
0.6000	0.1125	0.2123	0.3009
0.6200	0.1146	0.2161	0.3059
0.6400	0.1168	0.2199	0.3110
0.6600	0.1190	0.2238	0.3162
0.6800	0.1212	0.2278	0.3214
0.7000	0.1235	0.2318	0.3267
0.7200	0.1259	0.2359	0.3321
0.7400	0.1282	0.2400	0.3375
0.7600	0.1307	0.2442	0.3430
0.7800	0.1331	0.2485	0.3485
0.8000	0.1356	0.2528	0.3541
0.8200	0.1381	0.2572	0.3598
0.8400	0.1407	0.2617	0.3656
0.8600	0.1434	0.2662	0.3714
0.8800	0.1460	0.2707	0.3772
0.9000	0.1488	0.2754	0.3832
0.9200	0.1515	0.2801	0.3892
0.9400	0.1543	0.2848	0.3952
0.9600	0.1572	0.2897	0.4013
0.9800	0.1601	0.2946	0.4075
1.0000	0.1631	0.2995	0.4137
1.0200	0.1661	0.3045	0.4200
1.0400	0.1691	0.3096	0.4264
1.0600	0.1722	0.3148	0.4328
1.0800	0.1754	0.3200	0.4392
1.1000	0.1786	0.3253	0.4457
1.1200	0.1818	0.3306	0.4523
1.1400	0.1851	0.3360	0.4589
1.1600	0.1885	0.3415	0.4656
1.1800	0.1919	0.3470	0.4723
1.2000	0.1954	0.3526	0.4791
1.2200	0.1989	0.3583	0.4859
1.2400	0.2025	0.3640	0.4928
1.2600	0.2061	0.3698	0.4997
1.2800	0.2098	0.3756	0.5066
1.3000	0.2136	0.3815	0.5136
1.3200	0.2174	0.3875	0.5207
1.3400	0.2213	0.3936	0.5277
1.3600	0.2252	0.3997	0.5348
1.3800	0.2292	0.4058	0.5420
1.4000	0.2332	0.4120	0.5491
1.4200	0.2373	0.4183	0.5563
1.4400	0.2415	0.4246	0.5636
1.4600	0.2457	0.4310	0.5708
1.4800	0.2500	0.4375	0.5781
1.5000	0.2543	0.4440	0.5854
1.5200	0.2587	0.4505	0.5927
1.5400	0.2632	0.4571	0.6000
1.5600	0.2677	0.4638	0.6073
1.5800	0.2723	0.4705	0.6147
1.6000	0.2770	0.4772	0.6220
1.6200	0.2817	0.4841	0.6294
1.6400	0.2865	0.4909	0.6368
1.6600	0.2913	0.4978	0.6441
1.6800	0.2963	0.5047	0.6515
1.7000	0.3012	0.5117	0.6588
1.7200	0.3063	0.5187	0.6661
1.7400	0.3114	0.5258	0.6735
1.7600	0.3165	0.5329	0.6808
1.7800	0.3218	0.5400	0.6880
1.8000	0.3271	0.5472	0.6953
1.8200	0.3324	0.5544	0.7025
1.8400	0.3379	0.5616	0.7097
1.8600	0.3434	0.5688	0.7169
1.8800	0.3489	0.5761	0.7240
1.9000	0.3545	0.5834	0.7311
1.9200	0.3602	0.5907	0.7381
1.9400	0.3660	0.5980	0.7451
1.9600	0.3718	0.6053	0.7521
1.9800	0.3776	0.6127	0.7590
2.0000	0.3836	0.6200	0.7658
2.0200	0.3896	0.6274	0.7725
2.0400	0.3956	0.6347	0.7793
2.0600	0.4018	0.6421	0.7859
2.0800	0.4079	0.6495	0.7925
2.1000	0.4142	0.6568	0.7989
2.1200	0.4205	0.6641	0.8054
2.1400	0.4268	0.6715	0.8117
2.1600	0.4332	0.6788	0.8179
2.1800	0.4397	0.6860	0.8241
2.2000	0.4462	0.6933	0.8302
2.2200	0.4528	0.7005	0.8361
2.2400	0.4594	0.7077	0.8420
2.2600	0.4661	0.7149	0.8478
2.2800	0.4728	0.7221	0.8535
2.3000	0.4796	0.7292	0.8590
2.3200	0.4864	0.7362	0.8645
2.3400	0.4933	0.7432	0.8699
2.3600	0.5002	0.7502	0.8751
2.3800	0.5071	0.7571	0.8803
2.4000	0.5141	0.7639	0.8853
2.4200	0.5212	0.7707	0.8902
2.4400	0.5282	0.7774	0.8950
2.4600	0.5353	0.7841	0.8997
2.4800	0.5425	0.7907	1.0000
2.5000	0.5496	0.7972	1.0000
2.5200	0.5568	0.8036	1.0000
2.5400	0.5641	0.8100	1.0000
2.5600	0.5713	0.8162	1.0000
2.5800	0.5786	0.8224	1.0000
2.6000	0.5859	0.8285	1.0000
2.6200	0.5932	0.8345	1.0000
2.6400	0.6005	0.8404	1.0000
2.6600	0.6079	0.8462	1.0000
2.6800	0.6152	0.8519	1.0000
2.7000	0.6226	0.8575	1.0000
2.7200	0.6299	0.8630	1.0000
2.7400	0.6373	0.8684	1.0000
2.7600	0.6446	0.8737	1.0000
2.7800	0.6520	0.8789	1.0000
2.8000	0.6593	0.8839	1.0000
2.8200	0.6666	0.8889	1.0000
2.8400	0.6740	0.8937	1.0000
2.8600	0.6813	0.8984	1.0000
2.8800	0.6885	1.0000	1.0000
2.9000	0.6958	1.0000	1.0000
2.9200	0.7030	1.0000	1.0000
2.9400	0.7102	1.0000	1.0000
2.9600	0.7174	1.0000	1.0000
2.9800	0.7245	1.0000	1.0000
3.0000	0.7316	1.0000	1.0000
3.0200	0.7386	1.0000	1.0000
3.0400	0.7456	1.0000	1.0000
3.0600	0.7525	1.0000	1.0000
3.0800	0.7594	1.0000	1.0000
3.1000	0.7663	1.0000	1.0000
3.1200	0.7730	1.0000	1.0000
3.1400	0.7797	1.0000	1.0000
3.1600	0.7863	1.0000	1.0000
3.1800	0.7929	1.0000	1.0000
3.2000	0.7994	1.0000	1.0000
3.2200	0.8058	1.0000	1.0000
3.2400	0.8121	1.0000	1.0000
3.2600	0.8184	1.0000	1.0000
3.2800	0.8245	1.0000	1.0000
3.3000	0.8306	1.0000	1.0000
3.3200	0.8365	1.0000	1.0000
3.3400	0.8424	1.0000	1.0000
3.3600	0.8482	1.0000	1.0000
3.3800	0.8539	1.0000	1.0000
3.4000	0.8594	1.0000	1.0000
3.4200	0.8649	1.0000	1.0000
3.4400	0.8702	1.0000	1.0000
3.4600	0.8755	1.0000	1.0000
3.4800	0.8806	1.0000	1.0000
3.5000	0.8856	1.0000	1.0000
3.5200	0.8905	1.0000	1.0000
3.5400	0.8953	1.0000	1.0000
3.5600	0.9000	1.0000	1.0000
3.5800	1.0000	1.0000	1.0000
3.6000	1.0000	1.0000	1.0000
3.6200	1.0000	1.0000	1.0000
3.6400	1.0000	1.0000	1.0000
3.6600	1.0000	1.0000	1.0000
3.6800	1.0000	1.0000	1.0000
3.7000	1.0000	1.0000	1.0000
3.7200	1.0000	1.0000	1.0000
3.7400	1.0000	1.0000	1.0000
3.7600	1.0000	1.0000	1.0000
3.7800	1.0000	1.0000	1.0000
3.8000	1.0000	1.0000	1.0000
3.8200	1.0000	1.0000	1.0000
3.8400	1.0000	1.0000	1.0000
3.8600	1.0000	1.0000	1.0000
3.8800	1.0000	1.0000	1.0000
3.9000	1.0000	1.0000	1.0000
3.9200	1.0000	1.0000	1.0000
3.9400	1.0000	1.0000	1.0000
3.9600	1.0000	1.0000	1.0000
3.9800	1.0000	1.0000	1.0000
4.0000	1.0000	1.0000	1.0000


==> Data/a090_sumrate_vars.txt <==
index       t1      t2      t3      t_pd1   t_pd2   t_pd3
1.0000	    4.2548	3.2150	2.6069	4.2548	3.2150	2.6069
2000.0000	3.0241	2.3310	1.9255	4.2474	3.2077	2.5999
4000.0000	3.2037	2.5106	2.1051	4.2400	3.2011	2.5936
6000.0000	3.3473	2.6542	2.2487	4.2327	3.1944	2.5888
8000.0000	3.4452	2.7520	2.3466	4.2259	3.1884	2.5842
10000.0000	3.5032	2.8100	2.4046	4.2193	3.1832	2.5807
12000.0000	3.5379	2.8447	2.4393	4.2124	3.1781	2.5780
14000.0000	3.5483	2.8551	2.4497	4.2056	3.1736	2.5763
16000.0000	3.5591	2.8660	2.4605	4.1991	3.1696	2.5744
18000.0000	3.5578	2.8646	2.4591	4.1923	3.1658	2.5721
20000.0000	3.5621	2.8689	2.4635	4.1855	3.1608	2.5706
22000.0000	3.5614	2.8683	2.4628	4.1790	3.1565	2.5693
24000.0000	3.5635	2.8703	2.4649	4.1728	3.1521	2.5672
26000.0000	3.5671	2.8739	2.4684	4.1663	3.1478	2.5651
28000.0000	3.5650	2.8719	2.4664	4.1601	3.1437	2.5631
30000.0000	3.5607	2.8675	2.4621	4.1537	3.1398	2.5612
32000.0000	3.5601	2.8670	2.4615	4.1473	3.1359	2.5599
34000.0000	3.5571	2.8639	2.4585	4.1410	3.1319	2.5584
36000.0000	3.5575	2.8644	2.4589	4.1348	3.1275	2.5567
38000.0000	3.5607	2.8675	2.4621	4.1284	3.1238	2.5546
40000.0000	3.5607	2.8676	2.4621	4.1222	3.1204	2.5528
42000.0000	3.5626	2.8695	2.4640	4.1162	3.1165	2.5518
44000.0000	3.5667	2.8736	2.4681	4.1099	3.1131	2.5503
46000.0000	3.5641	2.8710	2.4655	4.1046	3.1094	2.5497
48000.0000	3.5591	2.8659	2.4605	4.0988	3.1056	2.5489
50000.0000	3.5607	2.8676	2.4621	4.0927	3.1026	2.5472
52000.0000	3.5614	2.8682	2.4627	4.0864	3.0990	2.5445
54000.0000	3.5583	2.8651	2.4596	4.0801	3.0957	2.5438
56000.0000	3.5576	2.8645	2.4590	4.0741	3.0918	2.5418
58000.0000	3.5595	2.8664	2.4609	4.0686	3.0882	2.5402
60000.0000	3.5587	2.8656	2.4601	4.0629	3.0849	2.5386
62000.0000	3.5562	2.8631	2.4576	4.0573	3.0814	2.5368
64000.0000	3.5618	2.8686	2.4631	4.0514	3.0777	2.5348
66000.0000	3.5573	2.8641	2.4587	4.0458	3.0746	2.5334
68000.0000	3.5632	2.8701	2.4646	4.0403	3.0714	2.5323
70000.0000	3.5597	2.8665	2.4610	4.0347	3.0677	2.5318
72000.0000	3.5562	2.8631	2.4576	4.0290	3.0650	2.5309
74000.0000	3.5594	2.8662	2.4608	4.0232	3.0623	2.5293
76000.0000	3.5613	2.8682	2.4627	4.0176	3.0589	2.5279
78000.0000	3.5649	2.8717	2.4662	4.0121	3.0558	2.5266
80000.0000	3.5643	2.8712	2.4657	4.0066	3.0523	2.5255
82000.0000	3.5575	2.8643	2.4588	4.0007	3.0487	2.5240
84000.0000	3.5598	2.8666	2.4612	3.9959	3.0465	2.5230
86000.0000	3.5599	2.8668	2.4613	3.9907	3.0436	2.5220
88000.0000	3.5597	2.8666	2.4611	3.9850	3.0408	2.5212
90000.0000	3.5598	2.8667	2.4612	3.9801	3.0376	2.5197
92000.0000	3.5610	2.8678	2.4624	3.9746	3.0346	2.5185
94000.0000	3.5578	2.8647	2.4592	3.9698	3.0313	2.5172
96000.0000	3.5610	2.8679	2.4624	3.9646	3.0284	2.5172
98000.0000	3.5627	2.8696	2.4641	3.9597	3.0253	2.5159
100000.0000	3.5607	2.8676	2.4621	3.9550	3.0228	2.5150
102000.0000	3.5642	2.8710	2.4656	3.9503	3.0201	2.5140
104000.0000	3.5619	2.8687	2.4633	3.9454	3.0174	2.5124
106000.0000	3.5615	2.8683	2.4629	3.9403	3.0146	2.5112
108000.0000	3.5602	2.8671	2.4616	3.9351	3.0115	2.5096
110000.0000	3.5595	2.8664	2.4609	3.9304	3.0098	2.5090
112000.0000	3.5604	2.8673	2.4618	3.9253	3.0073	2.5079
114000.0000	3.5581	2.8649	2.4594	3.9200	3.0049	2.5065
116000.0000	3.5591	2.8660	2.4605	3.9150	3.0026	2.5056
118000.0000	3.5582	2.8651	2.4596	3.9104	3.0002	2.5048
120000.0000	3.5574	2.8642	2.4588	3.9058	2.9985	2.5034
122000.0000	3.5582	2.8650	2.4595	3.9013	2.9965	2.5026
124000.0000	3.5623	2.8691	2.4637	3.8962	2.9936	2.5023
126000.0000	3.5619	2.8688	2.4633	3.8917	2.9923	2.5017
128000.0000	3.5623	2.8692	2.4637	3.8875	2.9895	2.5003
130000.0000	3.5658	2.8726	2.4672	3.8830	2.9873	2.5001
132000.0000	3.5648	2.8717	2.4662	3.8785	2.9853	2.4993
134000.0000	3.5586	2.8654	2.4599	3.8745	2.9829	2.4987
136000.0000	3.5583	2.8651	2.4597	3.8701	2.9809	2.4979
138000.0000	3.5556	2.8624	2.4570	3.8653	2.9789	2.4967
140000.0000	3.5578	2.8647	2.4592	3.8607	2.9767	2.4965
142000.0000	3.5568	2.8637	2.4582	3.8560	2.9748	2.4962
144000.0000	3.5533	2.8602	2.4547	3.8524	2.9728	2.4956
146000.0000	3.5525	2.8593	2.4538	3.8483	2.9711	2.4950
148000.0000	3.5491	2.8560	2.4505	3.8443	2.9695	2.4951
150000.0000	3.5554	2.8623	2.4568	3.8405	2.9683	2.4947
152000.0000	3.5563	2.8631	2.4577	3.8366	2.9651	2.4934
154000.0000	3.5597	2.8666	2.4611	3.8318	2.9636	2.4933
156000.0000	3.5626	2.8695	2.4640	3.8279	2.9617	2.4925
158000.0000	3.5607	2.8676	2.4621	3.8238	2.9597	2.4917
160000.0000	3.5625	2.8694	2.4639	3.8198	2.9585	2.4905
162000.0000	3.5628	2.8697	2.4642	3.8160	2.9569	2.4897
164000.0000	3.5605	2.8674	2.4619	3.8119	2.9543	2.4895
166000.0000	3.5583	2.8651	2.4597	3.8086	2.9535	2.4889
168000.0000	3.5627	2.8695	2.4641	3.8050	2.9516	2.4880
170000.0000	3.5611	2.8680	2.4625	3.8014	2.9503	2.4880
172000.0000	3.5593	2.8662	2.4607	3.7981	2.9483	2.4873
174000.0000	3.5610	2.8679	2.4624	3.7951	2.9464	2.4864
176000.0000	3.5567	2.8635	2.4580	3.7918	2.9445	2.4857
178000.0000	3.5645	2.8714	2.4659	3.7884	2.9426	2.4851
180000.0000	3.5652	2.8720	2.4665	3.7851	2.9412	2.4847
182000.0000	3.5608	2.8676	2.4622	3.7820	2.9399	2.4833
184000.0000	3.5545	2.8613	2.4559	3.7787	2.9383	2.4829
186000.0000	3.5571	2.8639	2.4584	3.7754	2.9370	2.4817
188000.0000	3.5570	2.8638	2.4584	3.7720	2.9360	2.4806
190000.0000	3.5628	2.8697	2.4642	3.7693	2.9346	2.4805
192000.0000	3.5641	2.8710	2.4655	3.7658	2.9336	2.4802
194000.0000	3.5592	2.8661	2.4606	3.7630	2.9325	2.4803
196000.0000	3.5598	2.8666	2.4612	3.7604	2.9317	2.4802
198000.0000	3.5589	2.8658	2.4603	3.7575	2.9313	2.4796
200000.0000	3.5562	2.8631	2.4576	3.7554	2.9306	2.4783
202000.0000	3.5559	2.8628	2.4573	3.7526	2.9301	2.4780
204000.0000	3.5561	2.8630	2.4575	3.7493	2.9285	2.4774
206000.0000	3.5591	2.8659	2.4604	3.7470	2.9263	2.4771
208000.0000	3.5585	2.8654	2.4599	3.7451	2.9256	2.4770
210000.0000	3.5571	2.8640	2.4585	3.7428	2.9250	2.4766
212000.0000	3.5561	2.8630	2.4575	3.7401	2.9236	2.4763
214000.0000	3.5551	2.8620	2.4565	3.7378	2.9226	2.4760
216000.0000	3.5569	2.8638	2.4583	3.7349	2.9219	2.4750
218000.0000	3.5560	2.8628	2.4574	3.7325	2.9213	2.4745
220000.0000	3.5552	2.8620	2.4566	3.7300	2.9204	2.4729
222000.0000	3.5566	2.8634	2.4579	3.7271	2.9194	2.4724
224000.0000	3.5566	2.8634	2.4580	3.7242	2.9185	2.4719
226000.0000	3.5569	2.8637	2.4583	3.7220	2.9175	2.4714
228000.0000	3.5577	2.8645	2.4591	3.7188	2.9165	2.4709
230000.0000	3.5626	2.8695	2.4640	3.7160	2.9149	2.4710
232000.0000	3.5676	2.8745	2.4690	3.7135	2.9137	2.4704
234000.0000	3.5615	2.8684	2.4629	3.7110	2.9129	2.4704
236000.0000	3.5576	2.8644	2.4590	3.7085	2.9123	2.4704
238000.0000	3.5574	2.8642	2.4588	3.7063	2.9115	2.4699
240000.0000	3.5617	2.8686	2.4631	3.7044	2.9105	2.4702
242000.0000	3.5618	2.8686	2.4632	3.7018	2.9103	2.4703
244000.0000	3.5621	2.8690	2.4635	3.6999	2.9095	2.4694
246000.0000	3.5619	2.8688	2.4633	3.6981	2.9091	2.4699
248000.0000	3.5566	2.8635	2.4580	3.6960	2.9089	2.4687
250000.0000	3.5573	2.8642	2.4587	3.6936	2.9082	2.4681
252000.0000	3.5595	2.8664	2.4609	3.6908	2.9079	2.4680
254000.0000	3.5532	2.8600	2.4545	3.6884	2.9066	2.4677
256000.0000	3.5617	2.8686	2.4631	3.6867	2.9061	2.4675
258000.0000	3.5616	2.8684	2.4630	3.6856	2.9051	2.4670
260000.0000	3.5582	2.8651	2.4596	3.6831	2.9044	2.4677
262000.0000	3.5613	2.8682	2.4627	3.6813	2.9039	2.4678
264000.0000	3.5602	2.8671	2.4616	3.6801	2.9033	2.4669
266000.0000	3.5633	2.8701	2.4647	3.6786	2.9027	2.4676
268000.0000	3.5602	2.8671	2.4616	3.6766	2.9016	2.4673
270000.0000	3.5597	2.8665	2.4611	3.6748	2.9017	2.4663
272000.0000	3.5607	2.8676	2.4621	3.6730	2.9003	2.4660
274000.0000	3.5610	2.8678	2.4623	3.6713	2.8997	2.4652
276000.0000	3.5596	2.8665	2.4610	3.6697	2.8994	2.4644
278000.0000	3.5584	2.8652	2.4597	3.6683	2.8991	2.4648
280000.0000	3.5592	2.8661	2.4606	3.6667	2.8986	2.4654
282000.0000	3.5554	2.8623	2.4568	3.6648	2.8989	2.4654
284000.0000	3.5567	2.8636	2.4581	3.6633	2.8983	2.4658
286000.0000	3.5543	2.8612	2.4557	3.6621	2.8969	2.4657
288000.0000	3.5581	2.8649	2.4595	3.6603	2.8958	2.4649
290000.0000	3.5624	2.8693	2.4638	3.6591	2.8955	2.4649
292000.0000	3.5616	2.8684	2.4630	3.6583	2.8958	2.4641
294000.0000	3.5651	2.8719	2.4664	3.6574	2.8953	2.4635
296000.0000	3.5639	2.8708	2.4653	3.6564	2.8939	2.4632
298000.0000	3.5635	2.8704	2.4649	3.6544	2.8939	2.4637
300000.0000	3.5619	2.8688	2.4633	3.6536	2.8931	2.4638
302000.0000	3.5601	2.8669	2.4615	3.6518	2.8935	2.4638
304000.0000	3.5571	2.8640	2.4585	3.6505	2.8929	2.4634
306000.0000	3.5601	2.8670	2.4615	3.6496	2.8922	2.4636
308000.0000	3.5568	2.8636	2.4582	3.6487	2.8912	2.4636
310000.0000	3.5589	2.8657	2.4603	3.6476	2.8905	2.4629
312000.0000	3.5598	2.8666	2.4611	3.6461	2.8895	2.4627
314000.0000	3.5641	2.8710	2.4655	3.6438	2.8894	2.4624
316000.0000	3.5619	2.8688	2.4633	3.6427	2.8895	2.4623
318000.0000	3.5614	2.8682	2.4627	3.6405	2.8895	2.4625
320000.0000	3.5622	2.8691	2.4636	3.6395	2.8887	2.4627
322000.0000	3.5669	2.8737	2.4682	3.6378	2.8893	2.4626
324000.0000	3.5605	2.8674	2.4619	3.6369	2.8892	2.4634
326000.0000	3.5596	2.8665	2.4610	3.6359	2.8885	2.4628
328000.0000	3.5608	2.8677	2.4622	3.6349	2.8879	2.4633
330000.0000	3.5672	2.8740	2.4685	3.6339	2.8876	2.4635
332000.0000	3.5673	2.8742	2.4687	3.6328	2.8877	2.4633
334000.0000	3.5607	2.8675	2.4620	3.6321	2.8871	2.4630
336000.0000	3.5597	2.8665	2.4611	3.6308	2.8866	2.4637
338000.0000	3.5585	2.8654	2.4599	3.6300	2.8858	2.4641
340000.0000	3.5573	2.8642	2.4587	3.6286	2.8848	2.4643
342000.0000	3.5617	2.8686	2.4631	3.6274	2.8846	2.4641
344000.0000	3.5639	2.8707	2.4653	3.6261	2.8851	2.4630
346000.0000	3.5629	2.8698	2.4643	3.6260	2.8851	2.4626
348000.0000	3.5600	2.8669	2.4614	3.6243	2.8848	2.4628
350000.0000	3.5566	2.8634	2.4580	3.6240	2.8847	2.4636
352000.0000	3.5581	2.8650	2.4595	3.6230	2.8842	2.4634
354000.0000	3.5558	2.8627	2.4572	3.6222	2.8839	2.4636
356000.0000	3.5586	2.8654	2.4600	3.6212	2.8827	2.4637
358000.0000	3.5574	2.8643	2.4588	3.6200	2.8826	2.4637
360000.0000	3.5597	2.8666	2.4611	3.6190	2.8828	2.4636
362000.0000	3.5596	2.8664	2.4610	3.6174	2.8828	2.4637
364000.0000	3.5602	2.8671	2.4616	3.6166	2.8825	2.4640
366000.0000	3.5600	2.8669	2.4614	3.6161	2.8815	2.4640
368000.0000	3.5608	2.8677	2.4622	3.6148	2.8816	2.4637
370000.0000	3.5616	2.8684	2.4630	3.6134	2.8810	2.4627
372000.0000	3.5606	2.8674	2.4620	3.6130	2.8808	2.4624
374000.0000	3.5589	2.8658	2.4603	3.6121	2.8803	2.4625
376000.0000	3.5592	2.8660	2.4606	3.6118	2.8809	2.4627
378000.0000	3.5624	2.8692	2.4638	3.6111	2.8807	2.4628
380000.0000	3.5623	2.8691	2.4636	3.6105	2.8800	2.4627
382000.0000	3.5588	2.8656	2.4602	3.6101	2.8803	2.4619
384000.0000	3.5591	2.8660	2.4605	3.6091	2.8794	2.4611
386000.0000	3.5589	2.8658	2.4603	3.6089	2.8791	2.4618
388000.0000	3.5609	2.8678	2.4623	3.6082	2.8786	2.4620
390000.0000	3.5605	2.8674	2.4619	3.6075	2.8787	2.4618
392000.0000	3.5599	2.8667	2.4612	3.6073	2.8783	2.4621
394000.0000	3.5651	2.8720	2.4665	3.6063	2.8782	2.4617
396000.0000	3.5601	2.8670	2.4615	3.6053	2.8772	2.4616
398000.0000	3.5597	2.8665	2.4611	3.6044	2.8762	2.4615
400000.0000	3.5595	2.8664	2.4609	3.6038	2.8765	2.4622
402000.0000	3.5578	2.8646	2.4592	3.6034	2.8756	2.4613
404000.0000	3.5566	2.8635	2.4580	3.6024	2.8756	2.4612
406000.0000	3.5617	2.8686	2.4631	3.6016	2.8761	2.4604
408000.0000	3.5576	2.8644	2.4589	3.6010	2.8761	2.4613
410000.0000	3.5573	2.8642	2.4587	3.6004	2.8766	2.4613
412000.0000	3.5588	2.8657	2.4602	3.6001	2.8770	2.4615
414000.0000	3.5535	2.8604	2.4549	3.6004	2.8766	2.4620
416000.0000	3.5622	2.8690	2.4636	3.5995	2.8756	2.4617
418000.0000	3.5616	2.8684	2.4630	3.5987	2.8762	2.4617
420000.0000	3.5639	2.8707	2.4652	3.5981	2.8761	2.4613
422000.0000	3.5581	2.8649	2.4594	3.5963	2.8758	2.4617
424000.0000	3.5592	2.8661	2.4606	3.5956	2.8753	2.4618
426000.0000	3.5514	2.8583	2.4528	3.5958	2.8742	2.4616
428000.0000	3.5572	2.8640	2.4586	3.5947	2.8736	2.4617
430000.0000	3.5546	2.8614	2.4560	3.5946	2.8731	2.4614
432000.0000	3.5602	2.8671	2.4616	3.5941	2.8731	2.4619
434000.0000	3.5579	2.8647	2.4593	3.5939	2.8734	2.4628
436000.0000	3.5579	2.8648	2.4593	3.5933	2.8737	2.4635
438000.0000	3.5628	2.8697	2.4642	3.5931	2.8729	2.4627
440000.0000	3.5609	2.8677	2.4623	3.5925	2.8726	2.4633
442000.0000	3.5631	2.8700	2.4645	3.5915	2.8724	2.4643
444000.0000	3.5635	2.8704	2.4649	3.5907	2.8726	2.4636
446000.0000	3.5625	2.8693	2.4639	3.5902	2.8724	2.4640
448000.0000	3.5627	2.8696	2.4641	3.5900	2.8709	2.4642
450000.0000	3.5598	2.8666	2.4611	3.5898	2.8715	2.4639
452000.0000	3.5602	2.8670	2.4616	3.5882	2.8711	2.4633
454000.0000	3.5599	2.8667	2.4612	3.5883	2.8718	2.4630
456000.0000	3.5604	2.8673	2.4618	3.5880	2.8715	2.4630
458000.0000	3.5592	2.8661	2.4606	3.5883	2.8707	2.4627
460000.0000	3.5589	2.8658	2.4603	3.5878	2.8700	2.4631
462000.0000	3.5581	2.8650	2.4595	3.5874	2.8698	2.4631
464000.0000	3.5596	2.8664	2.4610	3.5876	2.8693	2.4628
466000.0000	3.5654	2.8723	2.4668	3.5872	2.8687	2.4628
468000.0000	3.5631	2.8699	2.4645	3.5865	2.8689	2.4631
470000.0000	3.5586	2.8655	2.4600	3.5866	2.8700	2.4635
472000.0000	3.5593	2.8661	2.4607	3.5863	2.8712	2.4636
474000.0000	3.5564	2.8633	2.4578	3.5856	2.8721	2.4643
476000.0000	3.5572	2.8640	2.4586	3.5849	2.8712	2.4645
478000.0000	3.5586	2.8655	2.4600	3.5841	2.8711	2.4636
480000.0000	3.5608	2.8676	2.4621	3.5838	2.8703	2.4628
482000.0000	3.5584	2.8652	2.4598	3.5833	2.8700	2.4630
484000.0000	3.5618	2.8686	2.4632	3.5837	2.8701	2.4621
486000.0000	3.5634	2.8702	2.4648	3.5838	2.8699	2.4621
488000.0000	3.5594	2.8662	2.4608	3.5820	2.8695	2.4615
490000.0000	3.5571	2.8640	2.4585	3.5818	2.8694	2.4616
492000.0000	3.5575	2.8644	2.4589	3.5816	2.8699	2.4616
494000.0000	3.5573	2.8641	2.4586	3.5814	2.8698	2.4619
496000.0000	3.5573	2.8641	2.4587	3.5801	2.8688	2.4620
498000.0000	3.5564	2.8633	2.4578	3.5800	2.8691	2.4616
500000.0000	3.5554	2.8622	2.4568	3.5800	2.8689	2.4619


==> Data/a100_propfairness_rates.txt <==
index   rate1   rate2   rate3
1.0000	2.2835	1.0133	2.8409
2.0000	3.2239	1.8230	1.6426
3.0000	3.0349	0.6023	3.1441
4.0000	1.5433	2.1764	3.1556
5.0000	2.3584	0.0000	1.6582
6.0000	3.1153	0.0000	2.7144
7.0000	3.1290	0.7265	2.7265
8.0000	3.6226	2.8154	2.9381
9.0000	2.2631	1.8578	2.4164
10.0000	1.4606	0.0000	2.4483
11.0000	1.2476	0.0000	1.6118
12.0000	2.9565	0.2087	1.2126
13.0000	1.9674	2.8094	0.0000
14.0000	2.3513	0.9296	2.9707
15.0000	2.9528	2.7088	0.9120
16.0000	0.6944	0.0000	3.4078
17.0000	2.8348	1.1903	2.4416
18.0000	3.3700	0.3106	2.1352
19.0000	2.1471	2.3845	2.3254
20.0000	2.8506	2.7815	2.6180
21.0000	3.0672	1.1273	2.0574
22.0000	1.5883	0.7720	0.9570
23.0000	0.3992	0.2378	1.7789
24.0000	2.7931	2.0993	2.4387
25.0000	0.4978	1.0737	0.0000
26.0000	3.1181	1.5200	2.2963
27.0000	0.0000	0.9165	2.7291
28.0000	2.6956	3.0608	2.8969
29.0000	3.4461	1.6781	3.1787
30.0000	2.4768	1.0224	0.0000
31.0000	2.5296	0.8865	1.4002
32.0000	2.2584	2.3952	0.2737
33.0000	0.3203	1.0737	0.3516
34.0000	2.0810	0.0000	0.7227
35.0000	1.8879	2.3650	1.2854
36.0000	2.8530	2.6130	1.4675
37.0000	2.2715	1.7070	3.2165
38.0000	2.5547	1.8006	0.2419
39.0000	2.5306	1.7589	3.0985
40.0000	2.0625	3.7277	0.4712
41.0000	0.0000	0.0000	0.8019
42.0000	3.5611	1.4300	2.2474
43.0000	3.6885	0.0000	0.9194
44.0000	3.1980	1.6773	0.7355
45.0000	0.0000	3.5069	3.0567
46.0000	0.9475	0.4236	0.0000
47.0000	0.0000	2.5326	0.0000
48.0000	1.5109	0.6745	0.6480
49.0000	2.6758	0.5785	2.2606
50.0000	2.8046	2.7402	3.0494
51.0000	2.6069	2.8533	1.5288
52.0000	3.4352	1.7264	2.6730
53.0000	1.5495	2.3445	0.1455
54.0000	2.1811	0.6037	1.3527
55.0000	0.5624	2.6980	2.0177
56.0000	3.3496	0.5161	0.8764
57.0000	2.0412	3.1667	3.0985
58.0000	3.0675	0.1842	2.4184
59.0000	0.0175	3.6762	1.6327
60.0000	0.7052	2.4948	2.5005
61.0000	1.1262	2.1524	1.3146
62.0000	3.8581	0.9414	2.8884
63.0000	2.2474	0.0000	3.6318
64.0000	1.8859	0.7609	2.2174
65.0000	1.4693	0.7795	1.5017
66.0000	0.7394	0.7416	3.0195
67.0000	2.0770	1.8252	1.9573
68.0000	2.2794	1.4352	3.0282
69.0000	1.7758	1.1646	2.3939
70.0000	0.0000	2.0354	3.2031
71.0000	2.1345	0.0000	1.7799
72.0000	0.4498	1.4299	0.1551
73.0000	2.7733	3.0850	3.5724
74.0000	0.0000	1.4619	1.6333
75.0000	1.0414	1.9776	2.7518
76.0000	2.4834	2.8589	0.9765
77.0000	1.3664	1.4898	0.3355
78.0000	2.1938	0.0000	2.1965
79.0000	3.5102	2.2960	0.7441
80.0000	0.7125	1.4489	1.5190
81.0000	2.4249	3.3101	2.2075
82.0000	1.1571	0.6202	2.7484
83.0000	2.7256	1.4173	0.9478
84.0000	1.3605	1.0478	1.4027
85.0000	2.8310	2.1673	2.7097
86.0000	1.0107	1.8552	0.0466
87.0000	0.8811	1.7817	3.1535
88.0000	3.6840	2.3017	0.1107
89.0000	1.3238	2.1471	2.4921
90.0000	0.0000	3.3906	0.3623
91.0000	0.0000	1.4799	1.7060
92.0000	1.8591	1.6663	1.9312
93.0000	2.3174	2.9623	2.1264
94.0000	3.5430	0.9457	3.2478
95.0000	3.3608	2.7680	3.4600
96.0000	3.2321	2.1849	1.7798
97.0000	3.0470	0.0000	0.0000
98.0000	1.4333	0.7116	1.9368
99.0000	0.1642	0.1834	0.0327
100.0000	3.6912	2.7226	3.0794
101.0000	1.5769	2.9062	1.2039
102.0000	2.6850	2.4842	3.2394
103.0000	3.2718	2.1084	2.5254
104.0000	2.0145	2.5352	3.5463
105.0000	1.6682	2.7838	0.6412
106.0000	3.1134	1.8295	3.4044
107.0000	3.2689	1.9198	0.9366
108.0000	2.5037	1.8150	2.2133
109.0000	3.5744	1.0869	0.7931
110.0000	1.4011	1.9968	2.0126
111.0000	0.0000	1.7408	2.1888
112.0000	1.1894	2.2933	1.9470
113.0000	2.5331	1.4306	3.2133
114.0000	2.1366	1.8628	2.5385
115.0000	2.5199	0.6423	3.0648
116.0000	0.0002	2.0206	2.8500
117.0000	3.2851	0.0000	0.0000
118.0000	3.8727	2.6673	1.4647
119.0000	2.4645	1.8324	2.1772
120.0000	2.3827	2.1467	0.7593
121.0000	1.9668	1.8117	1.5316
122.0000	2.5895	2.4750	2.4747
123.0000	2.3790	2.9220	0.8412
124.0000	3.6086	3.0751	2.5803
125.0000	3.1145	0.6315	1.6299
126.0000	2.6770	2.7261	2.3593
127.0000	2.2045	1.8915	0.3587
128.0000	2.5306	1.1625	1.0913
129.0000	2.0299	0.0000	2.2348
130.0000	2.3141	1.7425	0.0000
131.0000	0.0000	2.1310	1.2740
132.0000	1.9127	2.3690	0.0125
133.0000	3.3945	1.8921	1.8661
134.0000	3.1434	0.7372	1.4193
135.0000	2.0729	2.1745	0.7600
136.0000	2.7151	0.0000	0.3439
137.0000	0.1457	2.3390	2.6953
138.0000	2.2677	0.7753	0.2949
139.0000	0.4391	1.5078	1.6996
140.0000	2.9246	0.9661	2.6665
141.0000	2.0596	1.5786	1.7320
142.0000	2.3263	2.5104	2.7758
143.0000	1.7907	0.0000	0.9411
144.0000	3.5405	1.3360	0.0000
145.0000	3.0437	2.9845	1.0105
146.0000	3.0512	2.4261	3.0309
147.0000	0.0000	0.0954	2.6420
148.0000	2.3521	0.1892	1.9251
149.0000	1.6044	2.1981	1.3505
150.0000	2.7538	1.1266	2.4416
151.0000	0.5916	1.4541	2.1491
152.0000	0.8863	0.1541	0.0000
153.0000	3.4609	1.1998	2.5494
154.0000	2.8972	2.9945	1.3529
155.0000	3.5258	1.3127	2.9776
156.0000	2.0540	1.0909	1.8227
157.0000	1.8721	2.2066	0.9108
158.0000	1.7959	0.4925	0.0000
159.0000	2.6811	0.5861	0.8797
160.0000	2.8887	1.7314	0.8008
161.0000	0.0000	0.9657	1.1332
162.0000	2.3604	2.6929	0.0000
163.0000	3.3974	1.4302	2.0463
164.0000	3.7550	3.0113	0.0000
165.0000	2.8464	1.6818	1.5172
166.0000	2.0534	2.1830	2.0113
167.0000	2.9477	1.6004	1.6794
168.0000	2.1463	2.5254	1.2133
169.0000	2.5120	1.6949	2.4219
170.0000	2.1099	2.2612	3.1003
171.0000	3.7078	0.8349	2.8849
172.0000	0.6435	2.8574	1.8941
173.0000	3.7962	0.2077	0.4645
174.0000	0.3580	2.8018	3.3579
175.0000	1.1057	1.8437	2.4176
176.0000	2.3451	1.8642	2.8290
177.0000	2.5559	2.7211	1.3249
178.0000	2.2496	3.1154	2.3614
179.0000	3.2689	2.8743	2.1055
180.0000	2.9517	0.2349	0.0000
181.0000	3.3852	1.8539	1.1324
182.0000	3.1892	1.7630	2.4214
183.0000	4.2235	3.5849	2.6526
184.0000	1.6463	0.0000	1.4409
185.0000	2.0121	0.5592	0.8505
186.0000	4.1186	0.0000	2.4652
187.0000	1.3631	3.3684	2.0947
188.0000	0.3432	0.2858	2.7129
189.0000	0.0000	0.0000	3.7241
190.0000	0.7384	1.8342	2.8550
191.0000	3.0655	2.4969	1.6069
192.0000	0.0000	1.9630	0.1628
193.0000	2.5641	3.5035	2.2143
194.0000	2.0742	2.1567	1.9731
195.0000	2.0887	1.2744	2.7803
196.0000	2.7089	0.3398	3.8532
197.0000	2.1916	2.2418	1.9298
198.0000	3.5508	3.0704	2.2296
199.0000	0.8867	2.1506	2.0990
200.0000	1.9759	1.1899	1.9273


==> Data/a100_sumrate_rates.txt <==
index   rate1   rate2   rate3
1.0000	2.4674	0.9661	2.1961
2.0000	3.4073	1.7754	0.9974
3.0000	3.2181	0.5544	2.4985
4.0000	1.7261	2.1282	2.5097
5.0000	2.5406	0.0000	1.0118
6.0000	3.2979	0.0000	2.0682
7.0000	3.3115	0.6779	2.0804
8.0000	3.8048	2.7664	2.2917
9.0000	2.4446	1.8081	1.7692
10.0000	1.6416	0.0000	1.8006
11.0000	1.4288	0.0000	0.9643
12.0000	3.1381	0.1591	0.5656
13.0000	2.1495	2.7602	0.0000
14.0000	2.5334	0.8804	2.3241
15.0000	3.1344	2.6592	0.2650
16.0000	0.8762	0.0000	2.7609
17.0000	3.0168	1.1411	1.7949
18.0000	3.5515	0.2609	1.4881
19.0000	2.3286	2.3347	1.6783
20.0000	3.0316	2.7312	1.9704
21.0000	3.2476	1.0764	1.4092
22.0000	1.7684	0.7208	0.3084
23.0000	0.5798	0.1871	1.1309
24.0000	2.9743	2.0491	1.7912
25.0000	0.6784	1.0229	0.0000
26.0000	3.2992	1.4697	1.6487
27.0000	0.0000	0.8658	2.0811
28.0000	2.8767	3.0106	2.2493
29.0000	3.6265	1.6271	2.5305
30.0000	2.6566	0.9709	0.0000
31.0000	2.7097	0.8353	0.7516
32.0000	2.4386	2.3440	0.0000
33.0000	0.5007	1.0227	0.0000
34.0000	2.2622	0.0000	0.0752
35.0000	2.0702	2.3158	0.6389
36.0000	3.0352	2.5638	0.8209
37.0000	2.4534	1.6575	2.5696
38.0000	2.7359	1.7505	0.0000
39.0000	2.7121	1.7090	2.4513
40.0000	2.2435	3.6773	0.0000
41.0000	0.0000	0.0000	0.1545
42.0000	3.7442	1.3817	1.6016
43.0000	3.8710	0.0000	0.2732
44.0000	3.3813	1.6293	0.0900
45.0000	0.0000	3.4592	2.4116
46.0000	1.1314	0.3761	0.0000
47.0000	0.0000	2.4857	0.0000
48.0000	1.6962	0.6284	0.0045
49.0000	2.8619	0.5332	1.6179
50.0000	2.9905	2.6948	2.4065
51.0000	2.7921	2.8071	0.8852
52.0000	3.6201	1.6799	2.0291
53.0000	1.7337	2.2974	0.0000
54.0000	2.3656	0.5568	0.7084
55.0000	0.7470	2.6514	1.3736
56.0000	3.5341	0.4693	0.2320
57.0000	2.2262	3.1203	2.4547
58.0000	3.2518	0.1372	1.7739
59.0000	0.2018	3.6292	0.9882
60.0000	0.8897	2.4480	1.8561
61.0000	1.3103	2.1052	0.6699
62.0000	4.0422	0.8943	2.2437
63.0000	2.4310	0.0000	2.9866
64.0000	2.0695	0.7132	1.5722
65.0000	1.6527	0.7315	0.8564
66.0000	0.9228	0.6937	2.3742
67.0000	2.2603	1.7772	1.3119
68.0000	2.4624	1.3869	2.3825
69.0000	1.9582	1.1157	1.7476
70.0000	0.0000	1.9862	2.5566
71.0000	2.3168	0.0000	1.1335
72.0000	0.6323	1.3811	0.0000
73.0000	2.9564	3.0368	2.9269
74.0000	0.0795	1.4129	0.9870
75.0000	1.2243	1.9291	2.1060
76.0000	2.6657	2.8100	0.3304
77.0000	1.5488	1.4410	0.0000
78.0000	2.3767	0.0000	1.5509
79.0000	3.6932	2.2478	0.0986
80.0000	0.8958	1.4010	0.8738
81.0000	2.6083	3.2623	1.5624
82.0000	1.3400	0.5719	2.1027
83.0000	2.9083	1.3688	0.3020
84.0000	1.5434	0.9995	0.7571
85.0000	3.0140	2.1192	2.0642
86.0000	1.1931	1.8064	0.0000
87.0000	1.0638	1.7332	2.5076
88.0000	3.8663	2.2528	0.0000
89.0000	1.5061	2.0982	1.8459
90.0000	0.0204	3.3413	0.0000
91.0000	0.0000	1.4316	1.0604
92.0000	2.0426	1.6187	1.2861
93.0000	2.5005	2.9144	1.4810
94.0000	3.7256	0.8973	2.6020
95.0000	3.5429	2.7191	2.8136
96.0000	3.4135	2.1352	1.1327
97.0000	3.2280	0.0000	0.0000
98.0000	1.6149	0.6621	1.2900
99.0000	0.3458	0.1339	0.0000
100.0000	3.8739	2.6742	2.4336
101.0000	1.7589	2.8570	0.5573
102.0000	2.8670	2.4350	2.5928
103.0000	3.4530	2.0586	1.8781
104.0000	2.1952	2.4848	2.8985
105.0000	1.8482	2.7327	0.0000
106.0000	3.2940	1.7789	2.7564
107.0000	3.4488	1.8686	0.2879
108.0000	2.6837	1.7640	1.5649
109.0000	3.7540	1.0355	0.1442
110.0000	1.5812	1.9458	1.3642
111.0000	0.0000	1.6895	1.5400
112.0000	1.3696	2.2424	1.2986
113.0000	2.7130	1.3794	2.5646
114.0000	2.3160	1.8110	1.8894
115.0000	2.6988	0.5901	2.4151
116.0000	0.1788	1.9681	2.2001
117.0000	3.4637	0.0000	0.0000
118.0000	4.0518	2.6154	0.8154
119.0000	2.6434	1.7802	1.5276
120.0000	2.5611	2.0940	0.1093
121.0000	2.1456	1.7594	0.8819
122.0000	2.7682	2.4226	1.8249
123.0000	2.5572	2.8690	0.1908
124.0000	3.7870	3.0223	1.9302
125.0000	3.2923	0.5782	0.9791
126.0000	2.8548	2.6728	1.7085
127.0000	2.3818	1.8377	0.0000
128.0000	2.7083	1.1090	0.4404
129.0000	2.2078	0.0000	1.5840
130.0000	2.4922	1.6893	0.0000
131.0000	0.0000	2.0779	0.6235
132.0000	2.0916	2.3167	0.0000
133.0000	3.5734	1.8399	1.2164
134.0000	3.3220	0.6846	0.7692
135.0000	2.2516	2.1221	0.1100
136.0000	2.8942	0.0000	0.0000
137.0000	0.3257	2.2878	2.0465
138.0000	2.4476	0.7239	0.0000
139.0000	0.6195	1.4570	1.0513
140.0000	3.1051	0.9154	2.0182
141.0000	2.2397	1.5275	1.0833
142.0000	2.5062	2.4591	2.1269
143.0000	1.9701	0.0000	0.2917
144.0000	3.7207	1.2849	0.0000
145.0000	3.2240	2.9335	0.3619
146.0000	3.2315	2.3752	2.3824
147.0000	0.0000	0.0438	1.9929
148.0000	2.5326	0.1385	1.2769
149.0000	1.7851	2.1475	0.7024
150.0000	2.9345	1.0760	1.7935
151.0000	0.7719	1.4031	1.5005
152.0000	1.0664	0.1030	0.0000
153.0000	3.6419	1.1495	1.9016
154.0000	3.0777	2.9437	0.7046
155.0000	3.7061	1.2617	2.3291
156.0000	2.2338	1.0394	1.1737
157.0000	2.0518	2.1550	0.2617
158.0000	1.9758	0.4410	0.0000
159.0000	2.8614	0.5351	0.2313
160.0000	3.0697	1.6810	0.1529
161.0000	0.0000	0.9156	0.4856
162.0000	2.5427	2.6439	0.0000
163.0000	3.5797	1.3812	1.3997
164.0000	3.9369	2.9619	0.0000
165.0000	3.0283	1.6324	0.8701
166.0000	2.2351	2.1333	1.3640
167.0000	3.1290	1.5504	1.0317
168.0000	2.3274	2.4751	0.5653
169.0000	2.6931	1.6446	1.7739
170.0000	2.2905	2.2104	2.4518
171.0000	3.8878	0.7835	2.2358
172.0000	0.8231	2.8057	1.2446
173.0000	3.9757	0.1558	0.0000
174.0000	0.5383	2.7507	2.7093
175.0000	1.2857	1.7923	1.7686
176.0000	2.5248	1.8125	2.1797
177.0000	2.7351	2.6689	0.6751
178.0000	2.4286	3.0630	1.7114
179.0000	3.4474	2.8213	1.4549
180.0000	3.1297	0.1815	0.0000
181.0000	3.5637	1.8011	0.4819
182.0000	3.3678	1.7101	1.7710
183.0000	4.4017	3.5316	2.0017
184.0000	1.8238	0.0000	0.7893
185.0000	2.1901	0.5057	0.1994
186.0000	4.2973	0.0000	1.8147
187.0000	1.5418	3.3156	1.4442
188.0000	0.5216	0.2326	2.0621
189.0000	0.0000	0.0000	3.0736
190.0000	0.9178	1.7821	2.2052
191.0000	3.2446	2.4444	0.9569
192.0000	0.0000	1.9102	0.0000
193.0000	2.7438	3.4517	1.5650
194.0000	2.2534	2.1044	1.3232
195.0000	2.2675	1.2218	2.1301
196.0000	2.8872	0.2868	3.2025
197.0000	2.3698	2.1886	1.2790
198.0000	3.7286	3.0168	1.5784
199.0000	1.0640	2.0965	1.4473
200.0000	2.1530	1.1355	1.2753


==> Data/policy_function_of_h.txt <==
fading  p_ra1   p_ra2   p_ra3   p_rn1   p_rn2   p_rn3
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0797	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.3809	0.0000	0.0000	0.2453	0.0000	0.0000
0.4200	0.6608	0.0000	0.0000	0.5252	0.0000	0.0000
0.4300	0.9214	0.0000	0.0000	0.7858	0.0000	0.0000
0.4400	1.1644	0.0000	0.0000	1.0289	0.0000	0.0000
0.4500	1.3915	0.0000	0.0000	1.2559	0.0000	0.0000
0.4600	1.6038	0.0000	0.1821	1.4683	0.0000	0.0000
0.4700	1.8028	0.0000	0.4806	1.6672	0.0000	0.2748
0.4800	1.9895	0.0000	0.7606	1.8539	0.0000	0.5548
0.4900	2.1648	0.0000	1.0236	2.0292	0.0000	0.8178
0.5000	2.3297	0.0811	1.2710	2.1942	0.0000	1.0652
0.5100	2.4851	0.3917	1.5040	2.3495	0.1184	1.2982
0.5200	2.6315	0.6846	1.7237	2.4959	0.4113	1.5178
0.5300	2.7698	0.9611	1.9310	2.6342	0.6877	1.7252
0.5400	2.9004	1.2223	2.1270	2.7648	0.9490	1.9211
0.5500	3.0240	1.4695	2.3123	2.8884	1.1961	2.1065
0.5600	3.1410	1.7035	2.4878	3.0054	1.4302	2.2820
0.5700	3.2519	1.9253	2.6542	3.1163	1.6520	2.4484
0.5800	3.3571	2.1358	2.8120	3.2215	1.8624	2.6062
0.5900	3.4570	2.3356	2.9619	3.3214	2.0622	2.7561
0.6000	3.5520	2.5255	3.1043	3.4164	2.2522	2.8985
0.6100	3.6423	2.7062	3.2398	3.5067	2.4328	3.0340
0.6200	3.7283	2.8781	3.3688	3.5927	2.6048	3.1630
0.6300	3.8102	3.0420	3.4917	3.6746	2.7687	3.2859
0.6400	3.8883	3.1982	3.6089	3.7528	2.9249	3.4031
0.6500	3.9629	3.3473	3.7207	3.8273	3.0740	3.5149
0.6600	4.0341	3.4897	3.8275	3.8985	3.2163	3.6217
0.6700	4.1021	3.6257	3.9295	3.9665	3.3524	3.7237
0.6800	4.1671	3.7558	4.0270	4.0315	3.4825	3.8212
0.6900	4.2293	3.8803	4.1204	4.0938	3.6069	3.9146
0.7000	4.2889	3.9994	4.2098	4.1533	3.7261	4.0040
0.7100	4.3460	4.1136	4.2954	4.2104	3.8403	4.0896
0.7200	4.4007	4.2230	4.3775	4.2652	3.9497	4.1717
0.7300	4.4532	4.3280	4.4562	4.3176	4.0547	4.2504
0.7400	4.5036	4.4288	4.5318	4.3680	4.1554	4.3260
0.7500	4.5520	4.5255	4.6043	4.4164	4.2522	4.3985
0.7600	4.5984	4.6185	4.6740	4.4629	4.3451	4.4682
0.7700	4.6431	4.7078	4.7411	4.5075	4.4345	4.5352
0.7800	4.6861	4.7937	4.8055	4.5505	4.5204	4.5997
0.7900	4.7274	4.8764	4.8675	4.5919	4.6031	4.6617
0.8000	4.7672	4.9561	4.9272	4.6317	4.6827	4.7214
0.8100	4.8056	5.0327	4.9848	4.6700	4.7594	4.7789
0.8200	4.8425	5.1066	5.0402	4.7070	4.8333	4.8344
0.8300	4.8781	5.1779	5.0936	4.7426	4.9045	4.8878
0.8400	4.9125	5.2466	5.1451	4.7769	4.9733	4.9393
0.8500	4.9457	5.3129	5.1949	4.8101	5.0396	4.9891
0.8600	4.9777	5.3769	5.2429	4.8421	5.1036	5.0371
0.8700	5.0086	5.4387	5.2892	4.8730	5.1654	5.0834
0.8800	5.0384	5.4984	5.3340	4.9028	5.2251	5.1282
0.8900	5.0673	5.5561	5.3773	4.9317	5.2828	5.1715
0.9000	5.0952	5.6119	5.4191	4.9596	5.3386	5.2133
0.9100	5.1222	5.6659	5.4596	4.9866	5.3926	5.2538
0.9200	5.1483	5.7181	5.4988	5.0127	5.4448	5.2930
0.9300	5.1735	5.7687	5.5367	5.0380	5.4953	5.3309
0.9400	5.1980	5.8176	5.5734	5.0624	5.5443	5.3676
0.9500	5.2217	5.8650	5.6089	5.0861	5.5917	5.4031
0.9600	5.2447	5.9109	5.6434	5.1091	5.6376	5.4376
0.9700	5.2669	5.9554	5.6768	5.1314	5.6821	5.4710
0.9800	5.2885	5.9986	5.7091	5.1529	5.7253	5.5033
0.9900	5.3094	6.0404	5.7405	5.1739	5.7671	5.5347
1.0000	5.3297	6.0811	5.7710	5.1942	5.8077	5.5652
1.0100	5.3494	6.1205	5.8005	5.2139	5.8471	5.5947
1.0200	5.3686	6.1587	5.8292	5.2330	5.8854	5.6234
1.0300	5.3871	6.1959	5.8571	5.2516	5.9225	5.6513
1.0400	5.4052	6.2319	5.8842	5.2696	5.9586	5.6783
1.0500	5.4227	6.2670	5.9104	5.2871	5.9937	5.7046
1.0600	5.4397	6.3011	5.9360	5.3042	6.0277	5.7302
1.0700	5.4563	6.3342	5.9608	5.3207	6.0608	5.7550
1.0800	5.4724	6.3664	5.9850	5.3368	6.0930	5.7792
1.0900	5.4881	6.3977	6.0085	5.3525	6.1244	5.8027
1.1000	5.5033	6.4282	6.0313	5.3677	6.1548	5.8255
1.1100	5.5181	6.4578	6.0536	5.3825	6.1845	5.8477
1.1200	5.5325	6.4867	6.0752	5.3970	6.2133	5.8694
1.1300	5.5466	6.5148	6.0963	5.4110	6.2414	5.8905
1.1400	5.5603	6.5421	6.1168	5.4247	6.2688	5.9110
1.1500	5.5736	6.5688	6.1368	5.4380	6.2954	5.9310
1.1600	5.5866	6.5947	6.1562	5.4510	6.3214	5.9504
1.1700	5.5992	6.6200	6.1752	5.4636	6.3467	5.9694
1.1800	5.6116	6.6447	6.1937	5.4760	6.3713	5.9879
1.1900	5.6236	6.6687	6.2117	5.4880	6.3954	6.0059
1.2000	5.6353	6.6922	6.2293	5.4997	6.4188	6.0235
1.2100	5.6467	6.7150	6.2465	5.5111	6.4417	6.0407
1.2200	5.6579	6.7373	6.2632	5.5223	6.4640	6.0574
1.2300	5.6688	6.7591	6.2795	5.5332	6.4858	6.0737
1.2400	5.6794	6.7803	6.2954	5.5438	6.5070	6.0896
1.2500	5.6897	6.8011	6.3110	5.5542	6.5277	6.1052
1.2600	5.6999	6.8213	6.3262	5.5643	6.5480	6.1204
1.2700	5.7097	6.8411	6.3410	5.5742	6.5677	6.1352
1.2800	5.7194	6.8604	6.3555	5.5838	6.5870	6.1496
1.2900	5.7288	6.8792	6.3696	5.5932	6.6059	6.1638
1.3000	5.7380	6.8976	6.3834	5.6024	6.6243	6.1776
1.3100	5.7470	6.9156	6.3969	5.6114	6.6423	6.1911
1.3200	5.7558	6.9332	6.4101	5.6202	6.6599	6.2043
1.3300	5.7644	6.9504	6.4230	5.6288	6.6771	6.2172
1.3400	5.7728	6.9672	6.4356	5.6372	6.6939	6.2298
1.3500	5.7810	6.9837	6.4479	5.6455	6.7103	6.2421
1.3600	5.7891	6.9997	6.4600	5.6535	6.7264	6.2542
1.3700	5.7969	7.0155	6.4718	5.6614	6.7421	6.2660
1.3800	5.8046	7.0309	6.4833	5.6691	6.7575	6.2775
1.3900	5.8122	7.0459	6.4946	5.6766	6.7726	6.2888
1.4000	5.8195	7.0606	6.5057	5.6840	6.7873	6.2999
1.4100	5.8267	7.0751	6.5165	5.6912	6.8017	6.3107
1.4200	5.8338	7.0892	6.5271	5.6982	6.8159	6.3213
1.4300	5.8407	7.1030	6.5375	5.7051	6.8297	6.3316
1.4400	5.8475	7.1166	6.5476	5.7119	6.8432	6.3418
1.4500	5.8541	7.1298	6.5576	5.7185	6.8565	6.3517
1.4600	5.8606	7.1428	6.5673	5.7250	6.8695	6.3615
1.4700	5.8670	7.1555	6.5768	5.7314	6.8822	6.3710
1.4800	5.8732	7.1680	6.5862	5.7376	6.8946	6.3804
1.4900	5.8793	7.1802	6.5953	5.7437	6.9069	6.3895
1.5000	5.8853	7.1922	6.6043	5.7497	6.9188	6.3985
1.5100	5.8912	7.2039	6.6131	5.7556	6.9306	6.4073
1.5200	5.8969	7.2154	6.6218	5.7613	6.9421	6.4159
1.5300	5.9026	7.2267	6.6302	5.7670	6.9533	6.4244
1.5400	5.9081	7.2377	6.6385	5.7725	6.9644	6.4327
1.5500	5.9135	7.2486	6.6466	5.7779	6.9753	6.4408
1.5600	5.9188	7.2592	6.6546	5.7832	6.9859	6.4488
1.5700	5.9240	7.2697	6.6624	5.7885	6.9963	6.4566
1.5800	5.9292	7.2799	6.6701	5.7936	7.0066	6.4643
1.5900	5.9342	7.2899	6.6777	5.7986	7.0166	6.4718
1.6000	5.9391	7.2998	6.6851	5.8035	7.0265	6.4792
1.6100	5.9440	7.3095	6.6923	5.8084	7.0361	6.4865
1.6200	5.9487	7.3190	6.6994	5.8131	7.0456	6.4936
1.6300	5.9534	7.3283	6.7064	5.8178	7.0550	6.5006
1.6400	5.9579	7.3375	6.7133	5.8224	7.0641	6.5075
1.6500	5.9624	7.3464	6.7200	5.8269	7.0731	6.5142
1.6600	5.9668	7.3553	6.7266	5.8313	7.0819	6.5208
1.6700	5.9712	7.3639	6.7331	5.8356	7.0906	6.5273
1.6800	5.9754	7.3724	6.7395	5.8399	7.0991	6.5337
1.6900	5.9796	7.3808	6.7458	5.8440	7.1075	6.5400
1.7000	5.9837	7.3890	6.7520	5.8481	7.1157	6.5461
1.7100	5.9878	7.3971	6.7580	5.8522	7.1237	6.5522
1.7200	5.9917	7.4050	6.7640	5.8561	7.1317	6.5581
1.7300	5.9956	7.4128	6.7698	5.8600	7.1395	6.5640
1.7400	5.9994	7.4205	6.7755	5.8639	7.1471	6.5697
1.7500	6.0032	7.4280	6.7812	5.8676	7.1547	6.5754
1.7600	6.0069	7.4354	6.7867	5.8713	7.1621	6.5809
1.7700	6.0105	7.4427	6.7922	5.8750	7.1693	6.5864
1.7800	6.0141	7.4498	6.7976	5.8785	7.1765	6.5918
1.7900	6.0176	7.4569	6.8028	5.8821	7.1835	6.5970
1.8000	6.0211	7.4638	6.8080	5.8855	7.1904	6.6022
1.8100	6.0245	7.4706	6.8131	5.8889	7.1972	6.6073
1.8200	6.0278	7.4773	6.8181	5.8923	7.2039	6.6123
1.8300	6.0311	7.4838	6.8231	5.8956	7.2105	6.6173
1.8400	6.0344	7.4903	6.8279	5.8988	7.2170	6.6221
1.8500	6.0376	7.4967	6.8327	5.9020	7.2233	6.6269
1.8600	6.0407	7.5030	6.8374	5.9051	7.2296	6.6316
1.8700	6.0438	7.5091	6.8420	5.9082	7.2358	6.6362
1.8800	6.0468	7.5152	6.8466	5.9112	7.2419	6.6408
1.8900	6.0498	7.5212	6.8511	5.9142	7.2478	6.6453
1.9000	6.0527	7.5270	6.8555	5.9172	7.2537	6.6497
1.9100	6.0556	7.5328	6.8598	5.9200	7.2595	6.6540
1.9200	6.0585	7.5385	6.8641	5.9229	7.2652	6.6583
1.9300	6.0613	7.5441	6.8683	5.9257	7.2708	6.6625
1.9400	6.0640	7.5497	6.8724	5.9285	7.2763	6.6666
1.9500	6.0668	7.5551	6.8765	5.9312	7.2817	6.6707
1.9600	6.0694	7.5604	6.8805	5.9339	7.2871	6.6747
1.9700	6.0721	7.5657	6.8845	5.9365	7.2924	6.6787
1.9800	6.0747	7.5709	6.8884	5.9391	7.2976	6.6826
1.9900	6.0772	7.5760	6.8922	5.9416	7.3027	6.6864
2.0000	6.0797	7.5811	6.8960	5.9442	7.3077	6.6902
2.0100	6.0822	7.5860	6.8997	5.9466	7.3127	6.6939
2.0200	6.0847	7.5909	6.9034	5.9491	7.3176	6.6976
2.0300	6.0871	7.5957	6.9070	5.9515	7.3224	6.7012
2.0400	6.0894	7.6005	6.9106	5.9539	7.3271	6.7047
2.0500	6.0918	7.6051	6.9141	5.9562	7.3318	6.7082
2.0600	6.0941	7.6098	6.9175	5.9585	7.3364	6.7117
2.0700	6.0964	7.6143	6.9209	5.9608	7.3410	6.7151
2.0800	6.0986	7.6188	6.9243	5.9630	7.3454	6.7185
2.0900	6.1008	7.6232	6.9276	5.9652	7.3499	6.7218
2.1000	6.1030	7.6275	6.9309	5.9674	7.3542	6.7250
2.1100	6.1051	7.6318	6.9341	5.9695	7.3585	6.7283
2.1200	6.1072	7.6361	6.9372	5.9717	7.3627	6.7314
2.1300	6.1093	7.6402	6.9404	5.9737	7.3669	6.7346
2.1400	6.1114	7.6443	6.9435	5.9758	7.3710	6.7376
2.1500	6.0898	7.6182	6.9194	5.9778	7.3751	6.7407
2.1600	6.0335	7.5479	6.8554	5.9798	7.3790	6.7437
2.1700	5.9780	7.4785	6.7924	5.9818	7.3830	6.7466
2.1800	5.9233	7.4100	6.7302	5.9837	7.3869	6.7495
2.1900	5.8694	7.3425	6.6689	5.9857	7.3907	6.7524
2.2000	5.8161	7.2759	6.6084	5.9876	7.3945	6.7553
2.2100	5.7636	7.2102	6.5488	5.9894	7.3982	6.7581
2.2200	5.7118	7.1454	6.4899	5.9913	7.4019	6.7608
2.2300	5.6607	7.0814	6.4318	5.9931	7.4055	6.7635
2.2400	5.6103	7.0184	6.3745	5.9949	7.4091	6.7662
2.2500	5.5605	6.9561	6.3180	5.9966	7.4127	6.7689
2.2600	5.5114	6.8947	6.2622	5.9984	7.4161	6.7715
2.2700	5.4629	6.8341	6.2071	6.0001	7.4196	6.7741
2.2800	5.4151	6.7743	6.1528	6.0018	7.4230	6.7766
2.2900	5.3679	6.7152	6.0992	6.0035	7.4263	6.7791
2.3000	5.3214	6.6570	6.0463	6.0051	7.4296	6.7816
2.3100	5.2754	6.5995	5.9940	6.0068	7.4329	6.7841
2.3200	5.2300	6.5427	5.9425	6.0084	7.4361	6.7865
2.3300	5.1852	6.4866	5.8916	6.0100	7.4393	6.7889
2.3400	5.1410	6.4313	5.8413	6.0115	7.4425	6.7912
2.3500	5.0973	6.3767	5.7917	6.0131	7.4456	6.7936
2.3600	5.0542	6.3228	5.7427	6.0146	7.4486	6.7959
2.3700	5.0117	6.2695	5.6944	6.0161	7.4516	6.7981
2.3800	4.9696	6.2170	5.6466	6.0176	7.4546	6.8004
2.3900	4.9281	6.1650	5.5995	6.0191	7.4576	6.8026
2.4000	4.8872	6.1138	5.5529	6.0206	7.4605	6.8048
2.4100	4.8467	6.0631	5.5069	6.0220	7.4634	6.8069
2.4200	4.8067	6.0131	5.4615	6.0234	7.4662	6.8090
2.4300	4.7672	5.9637	5.4166	6.0248	7.4690	6.8112
2.4400	4.7282	5.9150	5.3723	6.0262	7.4718	6.8132
2.4500	4.6897	5.8668	5.3286	6.0276	7.4745	6.8153
2.4600	4.6517	5.8192	5.2853	6.0289	7.4772	6.8173
2.4700	4.6141	5.7722	5.2426	6.0303	7.4799	6.8193
2.4800	4.5769	5.7257	5.2004	6.0316	7.4825	6.8213
2.4900	4.5403	5.6798	5.1587	6.0329	7.4851	6.8232
2.5000	4.5040	5.6345	5.1176	6.0342	7.4877	6.8252
2.5100	4.4682	5.5896	5.0769	6.0354	7.4903	6.8271
2.5200	4.4328	5.5454	5.0367	6.0367	7.4928	6.8290
2.5300	4.3978	5.5016	4.9969	6.0379	7.4953	6.8308
2.5400	4.3633	5.4584	4.9576	6.0392	7.4977	6.8327
2.5500	4.3291	5.4157	4.9188	6.0404	7.5001	6.8345
2.5600	4.2954	5.3734	4.8805	6.0416	7.5025	6.8363
2.5700	4.2620	5.3317	4.8426	6.0428	7.5049	6.8381
2.5800	4.2290	5.2904	4.8051	6.0439	7.5073	6.8398
2.5900	4.1964	5.2497	4.7681	6.0451	7.5096	6.8416
2.6000	4.1642	5.2094	4.7315	6.0462	7.5119	6.8433
2.6100	4.1324	5.1695	4.6953	6.0474	7.5141	6.8450
2.6200	4.1009	5.1301	4.6595	6.0485	7.5164	6.8467
2.6300	4.0697	5.0912	4.6241	6.0496	7.5186	6.8483
2.6400	4.0390	5.0527	4.5892	6.0507	7.5208	6.8500
2.6500	4.0085	5.0146	4.5546	6.0518	7.5229	6.8516
2.6600	3.9785	4.9770	4.5204	6.0528	7.5251	6.8532
2.6700	3.9487	4.9398	4.4866	6.0539	7.5272	6.8548
2.6800	3.9193	4.9030	4.4532	6.0549	7.5293	6.8563
2.6900	3.8902	4.8666	4.4202	6.0560	7.5313	6.8579
2.7000	3.8615	4.8306	4.3875	6.0570	7.5334	6.8594
2.7100	3.8330	4.7951	4.3552	6.0580	7.5354	6.8609
2.7200	3.8049	4.7599	4.3232	6.0590	7.5374	6.8624
2.7300	3.7771	4.7251	4.2916	6.0600	7.5394	6.8639
2.7400	3.7495	4.6906	4.2603	6.0610	7.5413	6.8654
2.7500	3.7223	4.6566	4.2294	6.0619	7.5433	6.8668
2.7600	3.6954	4.6229	4.1988	6.0629	7.5452	6.8683
2.7700	3.6688	4.5896	4.1685	6.0638	7.5471	6.8697
2.7800	3.6424	4.5566	4.1386	6.0648	7.5489	6.8711
2.7900	3.6164	4.5240	4.1090	6.0657	7.5508	6.8725
2.8000	3.5906	4.4918	4.0797	6.0666	7.5526	6.8739
2.8100	3.5651	4.4598	4.0507	6.0675	7.5544	6.8752
2.8200	3.5398	4.4283	4.0220	6.0684	7.5562	6.8766
2.8300	3.5148	4.3970	3.9937	6.0693	7.5580	6.8779
2.8400	3.4901	4.3661	3.9656	6.0702	7.5598	6.8792
2.8500	3.4657	4.3355	3.9378	6.0710	7.5615	6.8805
2.8600	3.4415	4.3053	3.9103	6.0719	7.5632	6.8818
2.8700	3.4176	4.2753	3.8831	6.0728	7.5649	6.8831
2.8800	3.3939	4.2457	3.8562	6.0736	7.5666	6.8843
2.8900	3.3704	4.2163	3.8295	6.0744	7.5683	6.8856
2.9000	3.3472	4.1873	3.8032	6.0753	7.5699	6.8868
2.9100	3.3242	4.1586	3.7771	6.0761	7.5715	6.8880
2.9200	3.3015	4.1302	3.7513	6.0769	7.5732	6.8893
2.9300	3.2790	4.1020	3.7257	6.0777	7.5748	6.8905
2.9400	3.2567	4.0742	3.7004	6.0785	7.5763	6.8916
2.9500	3.2347	4.0466	3.6754	6.0793	7.5779	6.8928
2.9600	3.2129	4.0193	3.6506	6.0800	7.5794	6.8940
2.9700	3.1913	3.9923	3.6260	6.0808	7.5810	6.8951
2.9800	3.1699	3.9655	3.6017	6.0816	7.5825	6.8963
2.9900	3.1487	3.9390	3.5777	6.0823	7.5840	6.8974
3.0000	3.1278	3.9128	3.5539	6.0831	7.5855	6.8985
3.0100	3.1070	3.8869	3.5303	6.0838	7.5870	6.8996
3.0200	3.0865	3.8612	3.5069	6.0845	7.5884	6.9007
3.0300	3.0662	3.8357	3.4838	6.0852	7.5899	6.9018
3.0400	3.0460	3.8105	3.4610	6.0860	7.5913	6.9029
3.0500	3.0261	3.7856	3.4383	6.0867	7.5927	6.9039
3.0600	3.0063	3.7609	3.4159	6.0874	7.5941	6.9050
3.0700	2.9868	3.7364	3.3936	6.0881	7.5955	6.9060
3.0800	2.9674	3.7122	3.3716	6.0887	7.5969	6.9071
3.0900	2.9482	3.6882	3.3499	6.0894	7.5983	6.9081
3.1000	2.9292	3.6644	3.3283	6.0901	7.5996	6.9091
3.1100	2.9104	3.6409	3.3069	6.0908	7.6009	6.9101
3.1200	2.8918	3.6176	3.2857	6.0914	7.6023	6.9111
3.1300	2.8734	3.5945	3.2648	6.0921	7.6036	6.9121
3.1400	2.8551	3.5717	3.2440	6.0927	7.6049	6.9130
3.1500	2.8370	3.5490	3.2235	6.0934	7.6062	6.9140
3.1600	2.8191	3.5266	3.2031	6.0940	7.6074	6.9150
3.1700	2.8013	3.5044	3.1829	6.0946	7.6087	6.9159
3.1800	2.7837	3.4824	3.1629	6.0953	7.6099	6.9168
3.1900	2.7663	3.4606	3.1431	6.0959	7.6112	6.9178
3.2000	2.7490	3.4390	3.1235	6.0965	7.6124	6.9187
3.2100	2.7319	3.4176	3.1041	6.0971	7.6136	6.9196
3.2200	2.7150	3.3964	3.0848	6.0977	7.6148	6.9205
3.2300	2.6982	3.3754	3.0658	6.0983	7.6160	6.9214
3.2400	2.6816	3.3546	3.0469	6.0989	7.6172	6.9223
3.2500	2.6651	3.3340	3.0281	6.0995	7.6184	6.9232
3.2600	2.6488	3.3136	3.0096	6.1001	7.6195	6.9240
3.2700	2.6326	3.2933	2.9912	6.1006	7.6207	6.9249
3.2800	2.6166	3.2733	2.9730	6.1012	7.6218	6.9258
3.2900	2.6007	3.2534	2.9550	6.1018	7.6229	6.9266
3.3000	2.5849	3.2337	2.9371	6.1023	7.6241	6.9274
3.3100	2.5693	3.2142	2.9194	6.1029	7.6252	6.9283
3.3200	2.5539	3.1949	2.9018	6.1034	7.6263	6.9291
3.3300	2.5386	3.1757	2.8844	6.1040	7.6274	6.9299
3.3400	2.5234	3.1567	2.8671	6.1045	7.6284	6.9307
3.3500	2.5084	3.1379	2.8501	6.1051	7.6295	6.9315
3.3600	2.4934	3.1193	2.8331	6.1056	7.6306	6.9323
3.3700	2.4787	3.1008	2.8163	6.1061	7.6316	6.9331
3.3800	2.4640	3.0825	2.7997	6.1066	7.6327	6.9339
3.3900	2.4495	3.0643	2.7832	6.1071	7.6337	6.9347
3.4000	2.4351	3.0463	2.7668	6.1077	7.6347	6.9354
3.4100	2.4209	3.0285	2.7506	6.1082	7.6357	6.9362
3.4200	2.4067	3.0108	2.7346	6.1087	7.6367	6.9369
3.4300	2.3927	2.9933	2.7187	6.1092	7.6377	6.9377
3.4400	2.3788	2.9759	2.7029	6.1097	7.6387	6.9384
3.4500	2.3651	2.9586	2.6872	6.1101	7.6397	6.9392
3.4600	2.3514	2.9416	2.6717	6.1106	7.6407	6.9399
3.4700	2.3379	2.9246	2.6563	6.1111	7.6416	6.9406
3.4800	2.3245	2.9079	2.6411	6.1116	7.6426	6.9413
3.4900	2.3111	2.8912	2.6260	6.1121	7.6435	6.9420
3.5000	2.2980	2.8747	2.6110	6.1125	7.6445	6.9427
3.5100	2.2849	2.8584	2.5961	6.1130	7.6454	6.9434
3.5200	2.2719	2.8421	2.5814	6.1135	7.6463	6.9441
3.5300	2.2591	2.8261	2.5668	6.1139	7.6472	6.9448
3.5400	2.2463	2.8101	2.5523	6.1144	7.6481	6.9455
3.5500	2.2337	2.7943	2.5380	6.1148	7.6490	6.9462
3.5600	2.2212	2.7786	2.5237	6.1153	7.6499	6.9468
3.5700	2.2087	2.7631	2.5096	6.1157	7.6508	6.9475
3.5800	2.1964	2.7477	2.4956	6.1161	7.6517	6.9481
3.5900	2.1842	2.7324	2.4817	6.1166	7.6525	6.9488
3.6000	2.1721	2.7172	2.4680	6.1170	7.6534	6.9494
3.6100	2.1601	2.7022	2.4543	6.1174	7.6543	6.9501
3.6200	2.1481	2.6873	2.4408	6.1179	7.6551	6.9507
3.6300	2.1363	2.6725	2.4273	6.1183	7.6559	6.9513
3.6400	2.1246	2.6578	2.4140	6.1187	7.6568	6.9520
3.6500	2.1130	2.6433	2.4008	6.1191	7.6576	6.9526
3.6600	2.1014	2.6289	2.3877	6.1195	7.6584	6.9532
3.6700	2.0900	2.6146	2.3747	6.1199	7.6592	6.9538
3.6800	2.0787	2.6004	2.3618	6.1203	7.6600	6.9544
3.6900	2.0674	2.5863	2.3490	6.1207	7.6608	6.9550
3.7000	2.0562	2.5723	2.3364	6.1211	7.6616	6.9556
3.7100	2.0452	2.5585	2.3238	6.1215	7.6624	6.9562
3.7200	2.0342	2.5448	2.3113	6.1219	7.6632	6.9568
3.7300	2.0233	2.5311	2.2989	6.1223	7.6640	6.9574
3.7400	2.0125	2.5176	2.2867	6.1227	7.6647	6.9579
3.7500	2.0018	2.5042	2.2745	6.1231	7.6655	6.9585
3.7600	1.9911	2.4909	2.2624	6.1234	7.6663	6.9591
3.7700	1.9806	2.4777	2.2504	6.1238	7.6670	6.9596
3.7800	1.9701	2.4646	2.2385	6.1242	7.6677	6.9602
3.7900	1.9597	2.4516	2.2267	6.1245	7.6685	6.9607
3.8000	1.9494	2.4387	2.2150	6.1249	7.6692	6.9613
3.8100	1.9392	2.4259	2.2034	6.1253	7.6699	6.9618
3.8200	1.9291	2.4133	2.1919	6.1256	7.6707	6.9624
3.8300	1.9190	2.4007	2.1804	6.1260	7.6714	6.9629
3.8400	1.9090	2.3882	2.1691	6.1263	7.6721	6.9635
3.8500	1.8991	2.3758	2.1579	6.1267	7.6728	6.9640
3.8600	1.8893	2.3635	2.1467	6.1270	7.6735	6.9645
3.8700	1.8796	2.3513	2.1356	6.1274	7.6742	6.9650
3.8800	1.8699	2.3392	2.1246	6.1277	7.6749	6.9655
3.8900	1.8603	2.3272	2.1137	6.1281	7.6755	6.9660
3.9000	1.8508	2.3153	2.1029	6.1284	7.6762	6.9666
3.9100	1.8413	2.3034	2.0921	6.1288	7.6769	6.9671
3.9200	1.8319	2.2917	2.0815	6.1291	7.6776	6.9676
3.9300	1.8226	2.2801	2.0709	6.1294	7.6782	6.9681
3.9400	1.8134	2.2685	2.0604	6.1297	7.6789	6.9685
3.9500	1.8042	2.2570	2.0500	6.1301	7.6795	6.9690
3.9600	1.7951	2.2456	2.0396	6.1304	7.6802	6.9695
3.9700	1.7861	2.2343	2.0294	6.1307	7.6808	6.9700
3.9800	1.7771	2.2231	2.0192	6.1310	7.6815	6.9705
3.9900	1.7682	2.2120	2.0091	6.1313	7.6821	6.9710
4.0000	1.7594	2.2010	1.9990	6.1317	7.6827	6.9714
4.0100	1.7506	2.1900	1.9891	6.1320	7.6833	6.9719
4.0200	1.7419	2.1791	1.9792	6.1323	7.6840	6.9724
4.0300	1.7333	2.1683	1.9694	6.1326	7.6846	6.9728
4.0400	1.7247	2.1576	1.9597	6.1329	7.6852	6.9733
4.0500	1.7162	2.1469	1.9500	6.1332	7.6858	6.9737
4.0600	1.7078	2.1364	1.9404	6.1335	7.6864	6.9742
4.0700	1.6994	2.1259	1.9309	6.1338	7.6870	6.9746
4.0800	1.6911	2.1155	1.9214	6.1341	7.6876	6.9751
4.0900	1.6828	2.1052	1.9120	6.1344	7.6882	6.9755
4.1000	1.6746	2.0949	1.9027	6.1347	7.6887	6.9759
4.1100	1.6665	2.0847	1.8935	6.1350	7.6893	6.9764
4.1200	1.6584	2.0746	1.8843	6.1353	7.6899	6.9768
4.1300	1.6504	2.0646	1.8752	6.1355	7.6905	6.9772
4.1400	1.6424	2.0546	1.8661	6.1358	7.6910	6.9777
4.1500	1.6345	2.0447	1.8571	6.1361	7.6916	6.9781
4.1600	1.6266	2.0349	1.8482	6.1364	7.6921	6.9785
4.1700	1.6189	2.0252	1.8394	6.1367	7.6927	6.9789
4.1800	1.6111	2.0155	1.8306	6.1369	7.6933	6.9793
4.1900	1.6034	2.0059	1.8219	6.1372	7.6938	6.9797
4.2000	1.5958	1.9963	1.8132	6.1375	7.6943	6.9801
4.2100	1.5882	1.9869	1.8046	6.1377	7.6949	6.9805
4.2200	1.5807	1.9775	1.7960	6.1380	7.6954	6.9809
4.2300	1.5733	1.9681	1.7876	6.1383	7.6959	6.9813
4.2400	1.5658	1.9588	1.7791	6.1385	7.6965	6.9817
4.2500	1.5585	1.9496	1.7708	6.1388	7.6970	6.9821
4.2600	1.5512	1.9405	1.7625	6.1391	7.6975	6.9825
4.2700	1.5439	1.9314	1.7542	6.1393	7.6980	6.9829
4.2800	1.5367	1.9224	1.7460	6.1396	7.6985	6.9833
4.2900	1.5296	1.9135	1.7379	6.1398	7.6990	6.9837
4.3000	1.5224	1.9046	1.7298	6.1401	7.6996	6.9841
4.3100	1.5154	1.8957	1.7218	6.1403	7.7001	6.9844
4.3200	1.5084	1.8870	1.7139	6.1406	7.7006	6.9848
4.3300	1.5014	1.8783	1.7060	6.1408	7.7010	6.9852
4.3400	1.4945	1.8696	1.6981	6.1411	7.7015	6.9855
4.3500	1.4876	1.8610	1.6903	6.1413	7.7020	6.9859
4.3600	1.4808	1.8525	1.6826	6.1416	7.7025	6.9863
4.3700	1.4741	1.8440	1.6749	6.1418	7.7030	6.9866
4.3800	1.4673	1.8356	1.6672	6.1420	7.7035	6.9870
4.3900	1.4607	1.8273	1.6596	6.1423	7.7039	6.9873
4.4000	1.4540	1.8190	1.6521	6.1425	7.7044	6.9877
4.4100	1.4474	1.8107	1.6446	6.1427	7.7049	6.9880
4.4200	1.4409	1.8025	1.6372	6.1430	7.7053	6.9884
4.4300	1.4344	1.7944	1.6298	6.1432	7.7058	6.9887
4.4400	1.4279	1.7863	1.6225	6.1434	7.7063	6.9891
4.4500	1.4215	1.7783	1.6152	6.1437	7.7067	6.9894
4.4600	1.4152	1.7704	1.6080	6.1439	7.7072	6.9898
4.4700	1.4088	1.7624	1.6008	6.1441	7.7076	6.9901
4.4800	1.4026	1.7546	1.5936	6.1443	7.7081	6.9904
4.4900	1.3963	1.7468	1.5865	6.1446	7.7085	6.9908
4.5000	1.3901	1.7390	1.5795	6.1448	7.7090	6.9911
4.5100	1.3840	1.7313	1.5725	6.1450	7.7094	6.9914
4.5200	1.3779	1.7237	1.5655	6.1452	7.7098	6.9918
4.5300	1.3718	1.7161	1.5586	6.1454	7.7103	6.9921
4.5400	1.3657	1.7085	1.5518	6.1456	7.7107	6.9924
4.5500	1.3597	1.7010	1.5450	6.1459	7.7111	6.9927
4.5600	1.3538	1.6936	1.5382	6.1461	7.7115	6.9930
4.5700	1.3479	1.6862	1.5315	6.1463	7.7120	6.9934
4.5800	1.3420	1.6788	1.5248	6.1465	7.7124	6.9937
4.5900	1.3361	1.6715	1.5182	6.1467	7.7128	6.9940
4.6000	1.3303	1.6642	1.5116	6.1469	7.7132	6.9943
4.6100	1.3246	1.6570	1.5050	6.1471	7.7136	6.9946
4.6200	1.3188	1.6499	1.4985	6.1473	7.7140	6.9949
4.6300	1.3132	1.6427	1.4920	6.1475	7.7144	6.9952
4.6400	1.3075	1.6357	1.4856	6.1477	7.7148	6.9955
4.6500	1.3019	1.6286	1.4792	6.1479	7.7152	6.9958
4.6600	1.2963	1.6217	1.4729	6.1481	7.7156	6.9961
4.6700	1.2908	1.6147	1.4666	6.1483	7.7160	6.9964
4.6800	1.2852	1.6078	1.4603	6.1485	7.7164	6.9967
4.6900	1.2798	1.6010	1.4541	6.1487	7.7168	6.9970
4.7000	1.2743	1.5942	1.4479	6.1489	7.7172	6.9973
4.7100	1.2689	1.5874	1.4418	6.1491	7.7176	6.9976
4.7200	1.2636	1.5807	1.4357	6.1493	7.7179	6.9978
4.7300	1.2582	1.5740	1.4296	6.1495	7.7183	6.9981
4.7400	1.2529	1.5674	1.4236	6.1497	7.7187	6.9984
4.7500	1.2476	1.5608	1.4176	6.1498	7.7191	6.9987
4.7600	1.2424	1.5542	1.4117	6.1500	7.7194	6.9990
4.7700	1.2372	1.5477	1.4057	6.1502	7.7198	6.9993
4.7800	1.2320	1.5413	1.3999	6.1504	7.7202	6.9995
4.7900	1.2269	1.5348	1.3940	6.1506	7.7205	6.9998
4.8000	1.2218	1.5284	1.3882	6.1508	7.7209	7.0001
4.8100	1.2167	1.5221	1.3825	6.1509	7.7213	7.0003
4.8200	1.2117	1.5158	1.3767	6.1511	7.7216	7.0006
4.8300	1.2067	1.5095	1.3710	6.1513	7.7220	7.0009
4.8400	1.2017	1.5033	1.3654	6.1515	7.7223	7.0011
4.8500	1.1967	1.4971	1.3598	6.1517	7.7227	7.0014
4.8600	1.1918	1.4909	1.3542	6.1518	7.7230	7.0017
4.8700	1.1869	1.4848	1.3486	6.1520	7.7234	7.0019
4.8800	1.1821	1.4787	1.3431	6.1522	7.7237	7.0022
4.8900	1.1772	1.4727	1.3376	6.1523	7.7241	7.0024
4.9000	1.1724	1.4667	1.3321	6.1525	7.7244	7.0027
4.9100	1.1677	1.4607	1.3267	6.1527	7.7248	7.0030
4.9200	1.1629	1.4548	1.3213	6.1529	7.7251	7.0032
4.9300	1.1582	1.4489	1.3160	6.1530	7.7254	7.0035
4.9400	1.1535	1.4430	1.3107	6.1532	7.7258	7.0037
4.9500	1.1489	1.4372	1.3054	6.1534	7.7261	7.0040
4.9600	1.1442	1.4314	1.3001	6.1535	7.7264	7.0042
4.9700	1.1396	1.4257	1.2949	6.1537	7.7267	7.0045
4.9800	1.1351	1.4200	1.2897	6.1538	7.7271	7.0047
4.9900	1.1305	1.4143	1.2845	6.1540	7.7274	7.0049
5.0000	1.1260	1.4086	1.2794	6.1542	7.7277	7.0052

